Drift-free Visual SLAM using Digital Twins

Globally-consistent localization in urban environments is crucial for autonomous systems such as self-driving vehicles and drones, as well as assistive technologies for visually impaired people. Traditional Visual-Inertial Odometry (VIO) and Visual Simultaneous Localization and Mapping (VSLAM) methods, though adequate for local pose estimation, suffer from drift in the long term due to reliance on local sensor data. While GPS counteracts this drift, it is unavailable indoors and often unreliable in urban areas. An alternative is to localize the camera to an existing 3D map using visual-feature matching. This can provide centimeter-level accurate localization but is limited by the visual similarities between the current view and the map. This paper introduces a novel approach that achieves accurate and globally-consistent localization by aligning the sparse 3D point cloud generated by the VIO/VSLAM system to a digital twin using point-to-plane matching; no visual data association is needed. The proposed method provides a 6-DoF global measurement tightly integrated into the VIO/VSLAM system. Experiments run on a high-fidelity GPS simulator and real-world data collected from a drone demonstrate that our approach outperforms state-of-the-art VIO-GPS systems and offers superior robustness against viewpoint changes compared to the state-of-the-art Visual SLAM systems.

==> figures/figureGPS/stamped_groundtruth.txt <==
# time x y z qx qy qz qw
8.15 0.0 0.0 0.0 0.0 0.0 0.0 1.0
8.65 0.0 0.0 0.0 0.0 0.0 0.0 1.0
9.15 0.0 0.0 0.0 0.0 0.0 0.0 1.0
9.65 0.0 0.0 0.0 0.0 0.0 0.0 1.0
10.15 0.0 0.0 0.0 0.0 0.0 0.0 1.0
10.65 0.0 0.0 0.21705230078891113 0.0 0.0 0.0 1.0
11.15 0.0 0.0 0.8611756470689167 0.0 0.0 0.0 1.0
11.65 0.0 0.0 1.0941069988571321 0.0 0.0 0.0 1.0
12.15 0.0 0.0 1.0974999275455397 0.0 0.0 0.0 1.0
12.65 0.0 0.0 1.105721506826794 0.0 0.0 0.0 1.0
13.15 0.0 0.0 1.1045350223832255 0.0 0.0 0.0 1.0
13.65 0.0 0.0 1.1044569704336922 0.0 0.0 0.0 1.0
14.15 0.0 0.0 1.1044624692389304 0.0 0.0 0.0 1.0
14.65 0.0 0.0 1.1044367546634206 0.0 0.0 0.0 1.0
15.15 0.0 0.0 1.1096360537488579 0.0 0.0 0.0 1.0
15.65 0.0 0.0 1.2218614819502904 0.0 0.0 0.0 1.0
16.15 0.0 0.0 1.645215367041791 0.0 0.0 0.0 1.0
16.65 0.0 0.0 2.51674978257107 0.0 0.0 0.0 1.0
17.15 0.0 0.0 3.827188875838462 0.0 0.0 0.0 1.0
17.65 0.0 0.0 5.419507579849766 0.0 0.0 0.0 1.0
18.15 0.0 0.0 7.042057116862121 0.0 0.0 0.0 1.0
18.65 0.0 0.0 8.432336210841106 0.0 0.0 0.0 1.0
19.15 0.0 0.0 9.404936371824634 0.0 0.0 0.0 1.0
19.65 0.0 0.0 9.91677323211571 0.0 0.0 0.0 1.0
20.15 0.0 0.0 10.081260567250617 0.0 0.0 0.0 1.0
20.65 0.0 0.0 10.100457626441232 0.0 0.0 0.0 1.0
21.15 0.0 0.0 10.10431188471275 0.0 0.0 0.0 1.0
21.65 0.0 0.0 10.104275360014661 0.0 0.0 0.0 1.0
22.15 0.0 0.0 10.10419039534693 0.0 0.0 0.0 1.0
22.65 0.0 0.0 10.104186546795484 0.0 0.0 0.0 1.0
23.15 0.0 0.0 10.104172967729351 0.0 0.0 0.0 1.0
23.65 0.0 0.0 10.104159372227679 0.0 0.0 0.0 1.0
24.15 0.0 0.0 10.10414618962699 0.0 0.0 0.0 1.0
24.65 0.0 0.0 10.104133141915655 0.0 0.0 0.0 1.0
25.15 0.0 0.0 10.104120232599852 0.0 0.0 0.0 1.0
25.65 0.0 0.0 10.104107444535883 0.0 0.0 0.0 1.0
26.15 0.0004240909551807751 0.0 10.104627252584484 0.0 0.0015588889177444872 0.0 0.9999987849319328
26.65 0.009757327067734321 0.0 10.11399219619217 0.0 0.00598126177990184 0.0 0.9999821120937715
27.15 0.04904520308827389 0.0 10.152268647839307 0.0 0.011081607618450642 0.0 0.9999385971011373
27.65 0.14399488035965108 0.0 10.24565730931018 0.0 0.016361206928084765 0.0 0.9998661464955478
28.15 0.3215215119066066 0.0 10.421502912976312 0.0 0.021055095753800063 0.0 0.9997783168997006
28.65 0.6059573624906704 0.0 10.70388566984281 0.0 0.02468390124646982 0.0 0.999695306090438
29.15 1.0161654097038688 0.0 11.11238752762526 0.0 0.02696935396301206 0.0 0.9996362608203134
29.65 1.5636014554480948 0.0 11.658588645521943 0.0 0.027760841805020427 0.0 0.999614593562077
30.15 2.251254988537833 0.0 12.345561089174964 0.0 0.027022712427007135 0.0 0.9996348198282647
30.65 3.073394215317419 0.0 13.16757228443738 0.0 0.024784235225108482 0.0 0.9996928236635024
31.15 4.015948024059403 0.0 14.110627311369806 0.0 0.021145773968314806 0.0 0.999776403123859
31.65 5.057443219714444 0.0 15.153315335242006 0.0 0.016247429646593082 0.0 0.9998680018031775
32.15 6.170332068991395 0.0 16.26783893683955 0.0 0.010307073943522238 0.0 0.9999468807025315
32.65 7.322723584432374 0.0 17.421875605304646 0.0 0.0036158744623304 0.0 0.9999934627045682
33.15 8.48038074835032 0.0 18.581785961137342 0.0 -0.0034951089173591372 0.0 0.9999938920881746
33.65 9.608689133587841 0.0 19.71254596938101 0.0 -0.010592012520499237 0.0 0.9999439030619496
34.15 10.67479202948408 0.0 20.781126087243226 0.0 -0.017199952412574767 0.0 0.9998520698768419
34.65 11.649600608937451 0.0 21.75826336460346 0.0 -0.02282350931452997 0.0 0.9997395097837084
35.15 12.509593083733106 0.0 22.620262242970472 0.0 -0.02699308346439274 0.0 0.9996356203362725
35.65 13.238318013020564 0.0 23.35052179653779 0.0 -0.029329164402644037 0.0 0.9995698075249385
36.15 13.82748308718201 0.0 23.94063850572939 0.0 -0.02960507940373691 0.0 0.9995616735717204
36.65 14.277523674440841 0.0 24.390983998419863 0.0 -0.027799186832548277 0.0 0.9996135279253923
37.15 14.597543679664861 0.0 24.710651121105496 0.0 -0.02412389803352549 0.0 0.9997089764244733
37.65 14.80452114220898 0.0 24.91666259479889 0.0 -0.019026396998516406 0.0 0.9998189817248194
38.15 14.921672099796684 0.0 25.032336172773697 0.0 -0.01316593131362973 0.0 0.9999133253700766
38.65 14.975867311371072 0.0 25.08470002856916 0.0 -0.007382437277918651 0.0 0.9999727494386222
39.15 14.993996680423141 0.0 25.10085372329275 0.0 -0.002678128669000534 0.0 0.9999964138069858
39.65 14.998175371201427 0.0 25.10317324347119 0.0 -0.00023752135944711203 0.0 0.9999999717918014
40.15 14.999849178104405 0.0 25.103494484952943 0.0 -0.0003960962628306898 0.0 0.9999999215538722
40.65 15.000052001436257 0.0 25.10348810265388 0.0 -1.2334661052640307e-05 0.0 0.9999999999239281
41.15 14.99998603160826 0.0 25.103464266474433 0.0 1.7210819956781353e-05 0.0 0.9999999998518938
41.65 15.000000738809403 0.0 25.103448221264657 0.0 -5.2761476382438925e-06 0.0 0.9999999999860811
42.15 15.000000580239831 0.0 25.103431611130066 0.0 5.529206601281962e-07 0.0 0.9999999999998471
42.65 14.999999774001589 0.0 25.103415058448462 0.0 1.429061538172663e-07 0.0 0.9999999999999898
43.15 15.000000034923396 0.0 25.10339862095403 0.0 -7.764935886673688e-08 0.0 0.999999999999997
43.65 15.000000002771081 0.0 25.103382266152103 0.0 1.542195057190895e-08 0.0 0.9999999999999999
44.15 14.999999997042343 0.0 25.10336598588925 0.0 -1.0440217226872294e-10 0.0 1.0
44.65 15.000000000748383 0.0 25.10334977205981 0.0 -8.949110146072312e-10 0.0 1.0
45.15 15.000000746942032 4.835096416800368e-14 25.103333617732083 -4.048880344150167e-12 7.142942269949774e-05 1.305315280630135e-07 0.9999999974489102
45.65 15.00262567430334 9.340753643203513e-09 25.103318934571657 6.327134174484907e-07 0.00470611328125909 0.00014123704170140557 0.9999889162133156
46.15 15.029436281261745 1.8664401020141686e-07 25.103305947037583 1.742093686676992e-05 0.01250480663924782 0.0014007575755751157 0.99992083055892
46.65 15.117898400994777 6.885075527336771e-07 25.10328233165109 0.00011261252946166917 0.02114005773613302 0.005337546983886114 0.9997622696769097
47.15 15.309841908034356 2.3331443994644484e-07 25.10324242561589 0.000394959126778512 0.029621057746615817 0.01339159567806903 0.9994714113522482
47.65 15.6459769536557 -7.954967151609828e-06 25.103188486237965 0.0009665254352837035 0.03668638710826221 0.02664151998000635 0.9989711728787175
48.15 16.15981844481026 -4.218980727019362e-05 25.103135657151597 0.0018592967605276039 0.041565580657163065 0.04576717598801055 0.9980852724703795
48.65 16.87360421730508 -0.00013457700756731717 25.103100669855504 0.0029920099059206557 0.0438062469937781 0.07106600863062978 0.9965047330636991
49.15 17.796009816282783 -0.00031926848475354595 25.103093158399105 0.004165279167144797 0.04319495349373927 0.10247890139268694 0.9937881671722004
49.65 18.921293571855706 -0.0006031536530694476 25.103111412205653 0.0050970616407679595 0.03972797819768713 0.1396168222524318 0.9893951943763862
50.15 20.229688817024947 -0.0009329076290852962 25.103143292257965 0.005481398021892721 0.03359979429332448 0.18179105173335097 0.9827476896990671
50.65 21.688824552700705 -0.00118785556946485 25.10317171461901 0.005046830754306205 0.025216487416844437 0.22805162157645317 0.9733093630280374
51.15 23.255986931423212 -0.0012234677691034521 25.103180966030305 0.003596208713291606 0.01520569643060511 0.27723747063583254 0.9606743667624303
51.65 24.88105732183675 -0.0009558943584706965 25.103160729238606 0.0010288600400054275 0.004387863759220186 0.32804101126947166 0.9446527314436513
52.15 26.509949997045407 -0.0004339006721509528 25.103108118113163 -0.002636052636804 -0.006312409764569036 0.3790884655408505 0.9253351500960847
52.65 28.08832334954 0.00016488315314029033 25.103036390223938 -0.007220092672819213 -0.016000224624661788 0.4290320126090756 0.9031187049498877
53.15 29.56529412969522 0.0006261563113246552 25.102960033742956 -0.012343221263021878 -0.023939448364350756 0.4766410156220696 0.8786853190577527
53.65 30.896896559298305 0.0008179571732835256 25.102886343181577 -0.017420863630431067 -0.029630087094655897 0.5208747155632046 0.8529408550046619
54.15 32.04908340396334 0.0007492665947387078 25.10282521797947 -0.021735264727049078 -0.03281921982323993 0.560923838751813 0.8269310274728898
54.65 33.000118637927876 0.0005339825336591757 25.10278580708982 -0.0245744749360463 -0.033470422296172954 0.5962202012266181 0.8017464048327405
55.15 33.742201741499315 0.0003033196618781356 25.102772398224012 -0.025393311229944766 -0.03172918099379635 0.6264228577597277 0.7784233052102038
55.65 34.28210488001249 0.0001369835700728067 25.102783725593863 -0.02394403957388816 -0.027903500266941782 0.6513933622711799 0.7578487746449052
56.15 34.64056493516653 4.906241223909575e-05 25.102814207692703 -0.020350872595383998 -0.022461240786905732 0.6711730868784314 0.7406807828592535
56.65 34.85018110463733 1.5042754694798442e-05 25.102854727583633 -0.01513254219968008 -0.016040508878326254 0.6859739337944011 0.7272918742816629
57.15 34.95160371489169 5.352396593705979e-06 25.10289324136414 -0.009190474168417664 -0.00947349149563482 0.6961898021646021 0.7177364053086996
57.65 34.987827002269185 2.517028188935221e-06 25.102917413991932 -0.0037790886283597435 -0.003828939457002105 0.702426619516815 0.7117358371656956
58.15 34.99640400566357 9.051462528153507e-07 25.102920505794653 -0.0004725930390518591 -0.0004744695766960031 0.7055445718653531 0.7086652303067901
58.65 34.9994734425632 3.845181282305153e-08 25.102907898620774 -0.0004623481812883965 -0.00046261755254877477 0.7066808604554669 0.7075321432168862
59.15 35.00011723344894 -2.258924187266487e-08 25.102892104350257 -6.891275735471858e-05 -6.894394196434968e-05 0.7069980867991427 0.7072154521502743
59.65 34.999978142754706 1.1189478643241021e-08 25.102876739916628 3.0579736374017406e-05 3.0570982819119105e-05 0.7070795599198424 0.7071340000833342
60.15 34.99999852305154 -1.3533481956418066e-09 25.102699969147967 -6.501770007220869e-06 -6.496421597841855e-06 0.7071000051552172 0.7071135570932122
60.65 35.00000170254583 -2.2991742494800368e-10 25.10265909943269 7.934850775217767e-08 7.842874310291411e-08 0.7071050977122934 0.7071084646567851
61.15 35.000959535040195 2.5122049461975047e-10 25.102646888118095 0.0032383671233882725 0.0032383709925699624 0.7070989477322517 0.7070997836568975
61.65 35.02910429401811 2.3590121770043173e-10 25.102645072836477 0.013777535632047613 0.0137775395974261 0.7069724413303354 0.7069726487736103
62.15 35.152656286485794 8.059055434290979e-11 25.1026122170892 0.02444615361750225 0.024446155433835142 0.7066840518638074 0.7066841033298866
62.65 35.44483382247689 1.8544984239181823e-11 25.102529152594684 0.03366425121195031 0.03366425182545655 0.7063049689389262 0.7063049817122583
63.15 35.96763998452119 1.0598604470986947e-11 25.10241802618113 0.03948877100169597 0.03948877117366152 0.7060032823708566 0.7060032855430254
63.65 36.758830492712065 4.676319343253039e-12 25.102338518720213 0.04087487586131302 0.040874875905514155 0.7059243896941662 0.7059243904824016
64.15 37.823996899581985 1.887922291707197e-12 25.102338013702663 0.037629519827195375 0.037629519836989256 0.7061048216085382 0.7061048218045157
64.65 39.13534314006621 7.373136620764883e-13 25.10241122467599 0.030090986065305723 0.030090986067187967 0.7064662288624599 0.7064662289111748
65.15 40.63520290931087 2.3332165519897727e-13 25.10250168032067 0.01906342522089931 0.019063425221207277 0.7068497618378933 0.706849761849996
65.65 42.243219618609814 6.610576205671449e-14 25.102531562289432 0.00576384667497603 0.005763846675000085 0.7070832893438954 0.7070832893469
66.15 43.86604967190488 1.7088982084744594e-14 25.102454905304462 -0.008256273528086397 -0.008256273528093185 0.707058578865218 0.7070585788659643
66.65 45.40843470298748 3.729452543381892e-15 25.102316036186238 -0.021263709792610868 -0.02126370979261535 0.7067869938289219 0.7067869938291074
67.15 46.78453369584774 7.550180267641924e-16 25.102180263576365 -0.03156816940008062 -0.031568169400082405 0.7064017629371369 0.7064017629371836
67.65 47.928406922993524 1.7030621179921772e-16 25.10206977427768 -0.03778104737009089 -0.037781047370091525 0.7060967302428263 0.7060967302428383
68.15 48.80241921360995 3.62275120882054e-17 25.10199988882089 -0.03904334688365694 -0.039043346883657085 0.706028056853352 0.7060280568533553
68.65 49.40228194232783 -4.4519702510545924e-18 25.10198877341304 -0.035203628168942645 -0.03520362816894266 0.7062299232995882 0.7062299232995891
69.15 49.757494431857424 -5.1824632405926725e-18 25.102044819203524 -0.026991086491397188 -0.026991086491397163 0.7065914528566094 0.7065914528566092
69.65 49.925968307115056 -2.154128160565627e-18 25.10214738033609 -0.01620051971329548 -0.016200519713295468 0.706921171815514 0.7069211718155137
70.15 49.98165267333172 -1.0136877025772307e-17 25.102244334423357 -0.005848552530496469 -0.005848552530496462 0.7070825937846992 0.7070825937846993
70.65 49.994043088121295 4.889289848085017e-19 25.102283610664877 -0.00027064914461250034 -0.00027064914461251085 0.7071067293902955 0.7071067293902955
71.15 49.9996423927664 -2.7639894788091806e-18 25.10227108877544 -0.0009765174988722633 -0.0009765174988722447 0.7071061068987983 0.707106106898798
71.65 50.00017001594793 7.92813034749456e-18 25.102251392246433 1.5516893706734943e-07 1.5516893705928504e-07 0.7071067811865307 0.7071067811865305
72.15 49.9999496344257 6.886243650448648e-18 25.102233401565673 3.7992339713247385e-05 3.799233971325001e-05 0.707106780165897 0.707106780165897
72.65 50.00000390037959 2.098654090678487e-18 25.102215184323818 -1.308135450581329e-05 -1.3081354505800438e-05 0.7071067810655463 0.7071067810655461
73.15 50.00000176822808 1.4714711067669185e-18 25.10219695534957 1.6310270174880748e-06 1.6310270174806406e-06 0.7071067811846664 0.7071067811846665
73.65 49.99999921407587 9.29597951949596e-19 25.10217874025909 2.85211523263914e-07 2.8521152325630303e-07 0.70710678118649 0.7071067811864901
74.15 50.00000013417455 -3.750744666262971e-18 25.102160534990258 -1.869751611055616e-07 -1.8697516108849813e-07 0.7071067811865229 0.7071067811865228
74.65 50.00000000636516 5.745553998875406e-19 25.10214234179535 4.0185027484658036e-08 4.0185027476714964e-08 0.7071067811865464 0.7071067811865465
75.15 49.99999998990388 3.829406087497805e-18 25.102124162301838 -1.0220941476435225e-09 -1.0220941660025129e-09 0.7071067811865475 0.7071067811865476
75.65 50.0000000027172 -2.1914762739093636e-18 25.10210599554424 -2.1216032360471352e-09 -2.121603229871998e-09 0.7071067811865475 0.7071067811865476
76.15 49.99999999977608 3.03963555022462e-18 25.102087849504368 7.143301076683269e-10 7.143301015549229e-10 0.7071067811865475 0.7071067811865476
76.65 50.00000449530719 -1.5230084580108586e-18 25.10206780803217 9.556123517758538e-05 9.55612351775967e-05 0.7071067747292842 0.707106774729284
77.15 50.00200191495155 -4.1438974122775615e-18 25.101608977999838 0.001997245335954113 0.001997245335954115 0.7071039605397978 0.7071039605397978
77.65 50.01837779078245 -3.951602148175279e-18 25.09836209997559 0.005001226311729786 0.005001226311729788 0.7070890946234277 0.7070890946234278
78.15 50.06967106909637 6.873628272989576e-18 25.08828841395261 0.008590572004196674 0.008590572004196663 0.7070545962460331 0.7070545962460331
78.65 50.18033694858393 1.358758707484417e-18 25.06641788030025 0.012437872777317664 0.012437872777317654 0.7069973828245587 0.7069973828245584
79.15 50.376358399041024 -2.889359624449916e-18 25.027502062929166 0.01612578566514479 0.016125785665144794 0.7069228805440391 0.7069228805440392
79.65 50.68240340729338 -4.4565101087784273e-20 24.96656598964463 0.01936091431594856 0.019360914315948573 0.706841676046942 0.7068416760469425
80.15 51.11968312321433 7.85829241749327e-18 24.87933320256834 0.02192754227328528 0.021927542273285288 0.706766710371855 0.7067667103718548
80.65 51.70439397707823 -2.2384622005214496e-18 24.762539629176363 0.02367662978463729 0.02367662978463729 0.7067102781211273 0.7067102781211274
81.15 52.44665202131043 -7.911780366256776e-18 24.614145869062376 0.024518340234289303 0.024518340234289303 0.7066815768025624 0.7066815768025623
81.65 53.34988655760079 -4.961806726428903e-18 24.43345791080784 0.024412283995111916 0.024412283995111913 0.7066852484594129 0.7066852484594128
82.15 54.41064093947255 -1.3785614742584878e-18 24.22116644583952 0.023360402167254827 0.023360402167254844 0.7067208017389782 0.7067208017389782
82.65 55.61873199078113 -2.885965177673706e-18 23.97931445572014 0.021401881180519722 0.02140188118051972 0.7067828234202744 0.7067828234202745
83.15 56.95772069209014 -8.171020083579881e-18 23.71120246882733 0.01860985422479927 0.01860985422479928 0.7068618488260147 0.7068618488260149
83.65 58.40564719057768 -3.903641066674812e-19 23.421240608591177 0.015089271177838691 0.015089271177838686 0.7069457644652254 0.7069457644652253
84.15 59.93598380066854 -4.46319431365427e-18 23.114756457644294 0.010975009325900871 0.010975009325900885 0.7070216044579518 0.7070216044579518
84.65 61.518760062773715 5.3866979393582764e-18 22.79776787678411 0.006429251372773698 0.006429251372773698 0.7070775521304475 0.7070775521304475
85.15 63.12181408765771 8.79328368675176e-18 22.476730191363156 0.0016372997550856124 0.0016372997550856176 0.7071048856071579 0.7071048856071581
85.65 64.71212422872934 -2.437041744173983e-19 22.158267468858615 -0.0031986641703789513 -0.003198664170378955 0.70709954642011 0.70709954642011
86.15 66.2571745477279 5.546288806546174e-19 21.848897807184937 -0.007867893859430472 -0.007867893859430484 0.7070630072675397 0.7070630072675396
86.65 67.72630667230506 4.357742356958334e-18 21.554762531670043 -0.012160998592265538 -0.012160998592265538 0.707002199510892 0.7070021995108918
87.15 69.09200972010959 8.295182648636604e-18 21.281368977338566 -0.015880666662265217 -0.01588066666226521 0.7069284294936524 0.7069284294936525
87.65 70.3310992418293 -2.8169708095783275e-18 21.033356252993027 -0.01885230838475524 -0.018852308384755247 0.7068554240214658 0.7068554240214657
88.15 71.42574039032304 -8.42613271141733e-18 20.814222801027228 -0.020931795382378163 -0.020931795382378174 0.7067969014802417 0.7067969014802415
88.65 72.3642497778045 6.582189874613423e-18 20.626378369673166 -0.022026491070411824 -0.022026491070411814 0.7067636335374969 0.7067636335374968
89.15 73.14162745928726 8.797966133341444e-18 20.470891475936828 -0.0220743143101185 -0.0220743143101185 0.7067621414929767 0.7067621414929764
89.65 73.7598429810143 -2.363053742593465e-18 20.347294495976374 -0.02108636274706124 -0.02108636274706124 0.7067923070507343 0.7067923070507343
90.15 74.227689319798 -2.6247364617503182e-18 20.25383409544146 -0.019130257032904413 -0.019130257032904423 0.7068479562578185 0.7068479562578187
90.65 74.56026337023384 3.94403756434467e-18 20.18749026480981 -0.016343420516485144 -0.016343420516485158 0.706917882505331 0.7069178825053314
91.15 74.77799753538271 -1.2976757949462508e-18 20.14417157020074 -0.012940578407370526 -0.01294057840737053 0.7069883601803376 0.7069883601803376
91.65 74.9051849524058 2.471171844689065e-18 20.1190102013462 -0.009218733211381922 -0.009218733211381926 0.7070466851332927 0.7070466851332926
92.15 74.96796081406835 2.0990645920375646e-18 20.10676346960383 -0.005563168209741811 -0.005563168209741814 0.7070848967128843 0.7070848967128842
92.65 74.99169319124172 -6.869299860412925e-18 20.102334475737205 -0.0024529005164789655 -0.0024529005164789465 0.7071025267095687 0.7071025267095687
93.15 74.99773776404041 9.298783542721178e-19 20.101421951412988 -0.0004657380451457219 -0.0004657380451457337 0.7071066278066367 0.7071066278066367
93.65 74.99951439383436 -1.5718254528826436e-18 20.10130338096346 -0.0001956005371905124 -0.00019560053719049777 0.7071067541329455 0.7071067541329455
94.15 75.00006733371863 -2.5637153280963745e-18 20.101268836055258 -7.924266488701231e-05 -7.924266488700511e-05 0.7071067767463413 0.7071067767463413
94.65 74.9999941601993 -6.1232977136168826e-18 20.101251311548886 2.0178412974563443e-05 2.0178412974563267e-05 0.7071067808986361 0.7071067808986361
95.15 74.99999671283364 -2.515515273845619e-18 20.101231668725532 -2.3819928692802083e-06 -2.3819928692735867e-06 0.7071067811825357 0.7071067811825354
95.65 75.00000130067276 2.0712506192881597e-18 20.10121199126076 -5.70113058296161e-07 -5.70113058283144e-07 0.7071067811863179 0.7071067811863176
96.15 74.99999979845147 4.64552131518482e-18 20.101192334179064 3.156196404191764e-07 3.15619640411306e-07 0.7071067811864773 0.7071067811864771
96.65 74.99999998199162 -2.3880274970712048e-18 20.101172664708614 -6.208798034911442e-08 -6.208798034495123e-08 0.7071067811865451 0.7071067811865447
97.15 75.00000002778006 -5.347105105017219e-17 20.101152992096836 3.48769650702164e-06 3.487696492964711e-06 0.7071067772563477 0.7071067850995449
97.65 75.0016789695548 -4.582451396617988e-09 20.10113436461913 0.0027282627099247266 0.002728740724512295 0.7070353903511232 0.7071676373729775
98.15 75.02370301689348 -1.431915540085402e-07 20.10111972934978 0.008131500646438082 0.008149911631845653 0.7062544649421869 0.7078644562250993
98.65 75.10252932868187 -6.125668552135683e-07 20.101099089666604 0.014134525809492102 0.0142669341503145 0.7036533173117294 0.7102595855082071
99.15 75.27974660021715 -4.545701464541936e-07 20.101066802501837 0.020019272494836385 0.020510563776401227 0.6981599120193525 0.7153679352273777
99.65 75.5965505765322 6.1503809914321645e-06 20.10102222259803 0.024794402544586033 0.02604018558116327 0.688928463585573 0.7239369574755646
100.15 76.08758868841916 3.592791948268099e-05 20.10097619678173 0.027845539531170523 0.030302501356751194 0.6753312763888097 0.7363654333758499
100.65 76.77660771209123 0.0001197549519302939 20.100942567742017 0.028878473705055516 0.032909052844627175 0.6569210815898648 0.7526870003926852
101.15 77.67398498870304 0.0002930164409742363 20.100929836647584 0.02785511215787263 0.033558001386846704 0.6334089313794747 0.7725872629795968
101.65 78.77571174328396 0.0005679129637654106 20.100937080603693 0.024950392006144743 0.03203539429574901 0.6046658386249318 0.795443546111893
102.15 80.06364773327992 0.0008993575595226349 20.10095434001296 0.020501398270298853 0.028244938909764743 0.5707450789873665 0.8203852576117218
102.65 81.50682906023415 0.001172897120640939 20.10096742830433 0.014973395266264955 0.02225832230335544 0.531914004910044 0.8463733549108206
103.15 83.06363694264302 0.0012419031463973176 20.10096369460982 0.008938459339441537 0.014354099763657008 0.4886825438769346 0.8722977903643802
103.65 84.6846627511878 0.0010098833470823993 20.100935460892085 0.003042811830040685 0.00501857042422241 0.4418156969432255 0.8970866430739207
104.15 86.31609677490434 0.0005081980824366957 20.10088097867354 -0.0020663950340994975 -0.005096294211965063 0.39232005889818217 0.919812333676275
104.65 87.90342146710897 -9.666790707993796e-05 20.100811805922735 -0.005859509333984281 -0.015238866196066108 0.34139997263264027 0.939776304124474
105.15 89.39514095863775 -0.0005869989973491795 20.100742058464576 -0.008049062768002045 -0.02462061577432097 0.29038839818423173 0.9565582136323153
105.65 90.74628371916015 -0.0008149555657276595 20.100676481671314 -0.008657076256290377 -0.032469134300898365 0.24066102801810263 0.9700273604088253
106.15 91.92146772271016 -0.0007726258241013391 20.100621435650186 -0.007985165259761654 -0.03808474208367004 0.19354689613630363 0.9803190238652912
106.65 92.89737346468516 -0.0005662155859194614 20.100583192507663 -0.006500979765778182 -0.04091467394095207 0.1502457459169172 0.9877803108749738
107.15 93.66447047286577 -0.00033034299665607415 20.100564476767754 -0.004698495287612727 -0.04064200869963175 0.11176009379308702 0.9928926592065488
107.65 94.22778635141117 -0.00015336714357074517 20.100564119882794 -0.0029860592130393935 -0.037266891143036524 0.07884477619482179 0.9961856069737696
108.15 94.60646257507 -5.642518741496845e-05 20.10057852066391 -0.0016258755561127489 -0.031161015173740637 0.05197019757463861 0.9981610322117724
108.65 94.83184434666536 -1.749698093183701e-05 20.100602127099553 -0.0007207251015195376 -0.023093710578062622 0.031291315218496915 0.9992432209822398
109.15 94.94388561183548 -6.069453911257676e-06 20.100626822707007 -0.0002355429059806602 -0.014241534487475564 0.01661540410057451 0.9997604970999585
109.65 94.98567950768624 -2.84593683566672e-06 20.10064268029843 -4.544690568270917e-05 -0.006196206438757487 0.007366296475945576 0.9999536702450647
110.15 94.9959325955673 -1.112726456957188e-06 20.100642165000995 -2.3625065589751527e-06 -0.0009838550927474517 0.0025468280789992096 0.9999962728382097
110.65 94.99921711868889 -1.0633149796637897e-07 20.10062692446819 -2.1364152569970395e-07 -0.0005977163115681194 0.0007036697969581415 0.9999995737919002
111.15 95.0001361154613 3.7327252781984365e-08 20.100607643092893 -1.5349567184179734e-08 -0.00017339751582396784 0.00017954082470760237 0.9999999688491963
111.65 94.9999831874106 -1.2765086889760409e-08 20.100588699573017 -1.2075156955168896e-08 5.391307552414773e-05 4.475125211808887e-05 0.9999999975453527
112.15 94.9999952720429 5.19172965543591e-10 20.100569775997105 4.612592891816437e-09 -8.119639395441139e-06 1.1070925225349308e-05 0.9999999999057531
112.65 95.00000237910622 5.797446282578698e-10 20.10055085354339 -4.350050627432318e-10 -9.79953035544755e-07 2.7319919873584136e-06 0.9999999999957879
113.15 94.9999995578069 -2.1194246868260332e-10 20.100531949868333 -1.5346001562678147e-10 7.88177667232009e-07 6.735975270900349e-07 0.9999999999994625
113.65 94.9999999883704 2.8763439350529175e-11 20.10051306285426 7.38789956227932e-11 -1.8094295464102201e-07 1.6598708554673855e-07 0.9999999999999698
114.15 95.00000003066503 4.206030697887668e-12 20.10049419968778 -1.3073993740286274e-11 6.7725334684019296e-09 4.0902538457815303e-08 0.9999999999999991
114.65 94.9999999913517 -3.0520467129731657e-12 20.100475355313982 -5.457045505513123e-13 9.043905887336405e-09 1.007886036174821e-08 0.9999999999999999
115.15 95.00000000075472 6.727773871379092e-13 20.1004565326945 9.69569190340962e-13 -3.176287439159918e-09 2.483414864605138e-09 1.0
115.65 95.00000000030145 -1.7779924805066246e-14 20.10043773260294 -2.6222591615259573e-13 4.133624773916805e-10 6.11873332701922e-10 1.0
116.15 94.99999999986181 -3.591131462155817e-14 20.100418955644912 2.0442011640408444e-14 6.909514815609299e-11 1.5074726982983474e-10 1.0
116.65 95.00000000002389 1.204308859437368e-14 20.100400202368313 9.869871589551444e-15 -4.6493795983935306e-11 3.713825176589907e-11 1.0
117.15 95.00007224274009 -1.5886599430513476e-15 20.100272476689554 9.417000212841939e-15 0.0013561845237132415 9.149851619983097e-12 0.999999080381346
117.65 95.01421413527032 -3.209361947404396e-15 20.08794953732596 3.6542030142212495e-14 0.016604813691100347 2.2521267907214854e-12 0.999862130577153
118.15 95.10778016808892 -1.4770333349293215e-15 20.01458370813119 1.9081319484681023e-14 0.034181226917707495 5.520309952250914e-13 0.9994156511314
118.65 95.35903192475125 -2.8496868165994416e-16 19.817776938001725 6.7304784813509156e-15 0.04868620480315911 1.3506205333688731e-13 0.9988141235794901
119.15 95.82851047337789 -1.49992670442534e-16 19.44637851269548 1.8213996005401114e-15 0.05631359157539142 3.366973407263795e-14 0.9984131306247329
119.65 96.54521911842737 -6.351754613170457e-17 18.875744723390767 4.818459225173995e-16 0.054490522710454396 9.16893480150713e-15 0.9985142877969957
120.15 97.49802604615944 -3.465671704444261e-17 18.114129556452696 1.1639852039949053e-16 0.04356967582145596 3.246704980657765e-15 0.9990503907955861
120.65 98.63713955193327 -1.6681278352871315e-17 17.20138865737207 4.281715183655963e-17 0.02588488857298562 1.7108125176292839e-15 0.9996649301358751
121.15 99.88244442254677 -1.0376075313506728e-17 16.202043482032376 2.7516179567991254e-18 0.004951593360729627 1.2116680105546796e-15 0.9999877407864508
121.65 101.13650154564597 -1.580640797353978e-17 15.194547319127008 -1.9166704045966875e-17 -0.015475354235617016 9.105986305748497e-16 0.9998802495355542
122.15 102.30021179871892 -5.285964140410683e-18 14.259165106147222 -1.8506543968261752e-17 -0.032223694595804576 6.811913729702966e-16 0.9994806819076576
122.65 103.28904215381839 2.0784605184887065e-18 13.46269127579468 -9.000137322022769e-18 -0.043058095133192455 5.260964821394369e-16 0.9990725701586952
123.15 104.04683234159391 -1.6445741344832646e-17 12.8522602082298 -2.0717061274893917e-17 -0.04679728349670738 3.4487014409508976e-16 0.998904406966617
123.65 104.55564032824311 -7.777517911133714e-18 12.442941565447343 -9.576276993147997e-18 -0.04293639932961284 2.1884270360564945e-16 0.9990778075868806
124.15 104.83929800563104 1.0637686679920303e-18 12.216031199393802 -5.5753832459725736e-18 -0.03218866726625329 9.327506138903995e-17 0.9994818105896788
124.65 104.9574854922833 9.831711290173667e-19 12.123902501675204 6.631771195166529e-19 -0.01713061657994567 1.2376621353840907e-17 0.9998532602215141
125.15 104.98828043917779 -1.2510808775061925e-18 12.102781020316494 3.490874186137276e-18 -0.0035559900032026814 -2.1840858813473095e-17 0.9999936774475612
125.65 104.99676011875582 -4.399447312699307e-18 12.100247683065053 1.45688187849304e-19 -0.0009641077155177819 1.6772628325774438e-17 0.9999995352480484
126.15 105.00035634125167 -6.958844346933637e-18 12.099805354038686 -3.855039656133803e-18 -0.0008107422340282474 -2.510699361617376e-17 0.999999671348461
126.65 104.99999928208683 -3.8209962049206335e-18 12.099832114096632 1.227453038101553e-17 0.00016383466406530659 -2.820016603816037e-17 0.9999999865791013
127.15 104.99997230946319 9.164942433012291e-19 12.099813622327854 5.1142496629396034e-18 -8.870375405267534e-06 -6.323528623009952e-18 0.9999999999606582
127.65 105.00000809130053 -4.998216731433867e-19 12.099793510814935 6.2537280220190426e-18 -8.001465110004301e-06 -3.2144348088096326e-17 0.9999999999679883
128.15 104.99999922520692 6.858717434083805e-19 12.099774042706246 1.818674359040975e-20 2.944516213213554e-06 -4.465311079411015e-17 0.9999999999956649
128.65 104.99999973415427 -1.9285695704445148e-18 12.099754359518345 -1.0812761948242318e-18 -4.0362991535921056e-07 -5.039756029792546e-17 0.9999999999999185
129.15 105.00000012864093 -6.493594211754003e-20 12.099734559129672 1.1017239178603884e-18 -5.933432411967812e-08 -4.9581020644343995e-17 0.9999999999999982
129.65 104.99999997730306 1.1881564581888311e-18 12.099714665976485 -3.8039046659892586e-18 4.2975902192528196e-08 7.064852584652896e-18 0.9999999999999991
130.15 104.99999999894878 -2.6038829531444813e-18 12.099694696238723 -6.836133114550454e-18 -9.400627668058293e-09 3.70567433104284e-17 0.9999999999999999
130.65 105.00000000172282 1.493995039596125e-18 12.09967466523173 5.879648825040151e-19 2.0144983763994628e-10 4.4027360261780156e-17 1.0
131.15 104.99999999954119 3.742696688700724e-18 12.099654586007308 1.615420413640153e-18 5.19923913164059e-10 2.9671117530267384e-17 1.0
131.65 105.00000000003284 5.173192298298074e-19 12.099634469764602 8.229501411442827e-18 -1.70488243642918e-10 4.390882646510853e-17 1.0
132.15 105.00187059560355 0.0018699925680013187 12.099643243649453 -0.015307502178380453 0.015309818359097376 9.236115054708996e-05 0.9997656131855547
132.65 105.10297630203117 0.10298336254677899 12.10029584161172 -0.07108911239281782 0.07166794625511462 0.00404873406810764 0.9948837375951127
133.15 105.53757778730984 0.5376116067797055 12.099789662912746 -0.0823284615014723 0.08547639837521187 0.018409031197967673 0.992762266264162
133.65 106.37197961142606 1.372159502868812 12.09866766217401 -0.05443466578032552 0.06020966697832694 0.047915893092747706 0.9955479548233062
134.15 107.46950718105084 2.4702323174281644 12.098959849890743 -0.0016471091249211658 0.002927993016569726 0.09408247917531626 0.9955587380966789
134.65 108.56532812223168 3.5666437400110467 12.09986667640182 0.04630321125574846 -0.06156642493632766 0.14977193375662895 0.9857149465270195
135.15 109.39428459244797 4.3953350457132245 12.099786762880212 0.06329030070412126 -0.09633053587757855 0.20421959841574952 0.9721157962492074
135.65 109.83034820862636 4.8307199670006415 12.098813039899776 0.046657138461845694 -0.07934848605316265 0.24968760703210705 0.9639414028280989
136.15 109.95541310969448 4.9555185162694375 12.098469878347462 0.012073853870602166 -0.022099351959000424 0.28044347292051386 0.9595401498592878
136.65 109.98174221679126 4.98178720093896 12.099396080199822 -0.0004879848510134612 0.0009347069026597266 0.29468730358826056 0.9555931567867529
137.15 110.00103644419245 5.00102976778351 12.099427279976311 0.0032059217779805767 -0.006157734112924671 0.2991398390303541 0.9541840289383604
137.65 110.00029516506132 5.000295150380533 12.099378545358384 -0.0004157489092218876 0.0008029977797350693 0.30031663208649517 0.9538391388696706
138.15 109.99981279089864 4.999813496817983 12.09936546435539 -3.843809813306946e-05 7.361697272575255e-05 0.30060972655751517 0.9537472334964175
138.65 110.00003641242266 5.000036214808002 12.099345898345316 3.951781668651287e-05 -7.623754522898531e-05 0.30068215577594887 0.9537244013991185
139.15 110.00000041816516 5.000000433337216 12.09932632397743 -9.476027322991733e-06 1.831509651784942e-05 0.3006999881805148 0.9537187828091677
139.65 109.99999771622586 5.0019437745975655 12.099309699535397 -0.006074173869848986 0.0019143996302715509 0.30070002939470547 0.9536975054008885
140.15 110.00000111570643 5.038777295514281 12.099314924503858 -0.020631853478968582 0.006504666917460591 0.3006660864628002 0.9534840955052472
140.65 110.00000554075211 5.181458983902377 12.099298182557284 -0.03488296467571016 0.01099468947561445 0.30057903322695984 0.9530553710897988
141.15 110.00003033051517 5.502486688049897 12.099243216623515 -0.04677804340317808 0.014720349024140328 0.30043826737580726 0.9525397490268849
141.65 110.00009590909967 6.061297913158521 12.099158026566593 -0.05374054834652169 0.016853223906186786 0.3003107539645517 0.95217717540415
142.15 110.00021814693305 6.891501282930701 12.09908461192853 -0.054549158707462415 0.017001032880600026 0.30026218699582763 0.9521438826279269
142.65 110.00039436635532 7.993965024864885 12.09906113459505 -0.049076545224403134 0.015135613462544363 0.3003208766381334 0.9524546062512652
143.15 110.00059789718415 9.336344753824196 12.099091212070686 -0.037917294470472415 0.011472926971938448 0.30046026611391186 0.9529712898159595
143.65 110.00078326774259 10.85718848293718 12.099140106447098 -0.022302418423874096 0.006437937950041171 0.30061041141611283 0.9534644910197931
144.15 110.00090074154653 12.473566072807374 12.099153177242899 -0.004004399484409747 0.0006223116098755721 0.30069443544687474 0.9537119240128619
144.65 110.00091538931373 14.091072377479701 12.099099327358068 0.014804699001679906 -0.005273866675150646 0.3006685353008349 0.9535992025467581
145.15 110.00082208121675 15.615041214888754 12.09901850518966 0.03179064457616172 -0.010524681248949305 0.30054381902651933 0.9531799404346458
145.65 110.00064839057251 16.96184659585479 12.098938967624125 0.04476452672537425 -0.014471204496778472 0.3003783876983385 0.9526591969803327
146.15 110.00044289039283 18.069154490114656 12.098861027005503 0.0520072474564803 -0.01660979899670048 0.30024655059310884 0.9522979416370853
146.65 110.00025508035417 18.90388560624839 12.098794348846594 0.05253530308562283 -0.016661037092291317 0.30020411749029385 0.9522814392891341
147.15 110.00011786903953 19.466644625680704 12.098761592314334 0.04631922640236998 -0.014630371990231256 0.30026515767531164 0.9526181378533235
147.65 110.00003973010973 19.791402465324662 12.09878053840091 0.03451907259428795 -0.010880952130066481 0.30039736784726734 0.9531272002720346
148.15 110.00000792528057 19.93922442413681 12.098842532018216 0.0197456326968923 -0.006220002897556947 0.3005393094126154 0.9535447262982173
148.65 110.00000041711617 19.984861145929276 12.09890730194874 0.00628020851181616 -0.0019785121908769947 0.30063748704073257 0.9537157573702932
149.15 109.99999989124724 19.995072579885143 12.09892921369478 0.00021521104523924799 -6.785983503283453e-05 0.30068303450412076 0.9537241015307533
149.65 109.99999999209 19.999968721322233 12.098913097400795 0.0011625265081791835 -0.00036656447766928926 0.30069972509945847 0.953718087008793
150.15 110.00000002309153 20.00011773174084 12.098893025124768 -7.204447842366436e-05 2.270581520968648e-05 0.30070440764877626 0.953717386606031
150.65 109.99999998157486 19.999953725388696 12.098874035163838 -3.186604692942914e-05 1.0063777877796065e-05 0.30070546138143645 0.9537170567724229
151.15 110.00000000265463 20.000005894005444 12.098854877450213 1.5305883390267814e-05 -4.833936253983785e-06 0.300705716815955 0.9537169766846796
151.65 110.00000000095335 20.000001043150956 12.098835721948106 -2.577614578025303e-06 8.139224445168803e-07 0.30070577925729236 0.9537169571282447
152.15 109.99999999939718 19.999999314306457 12.098816577414494 -1.6684462559805566e-07 5.2955885901574624e-08 0.30070579454107255 0.9537169523131019
152.65 110.0000000001254 20.00000014247521 12.098797444193563 2.1112812240457692e-07 -6.680874421925723e-08 0.3007057982872009 0.9537169511319427
153.15 110.00000000000784 19.99999999952292 12.09870480181067 -5.3491152143511245e-08 1.6920601600448668e-08 0.3007057992058134 0.9537169508423293
153.65 109.99999999998693 19.999999991254636 12.098599964211422 3.0447379992816898e-09 -9.591949794526061e-10 0.30070579943108394 0.9537169507713034
154.15 110.00000000000335 20.000000002674142 12.098583291373819 2.4127901019329423e-09 -7.655194226758627e-10 0.3007057994863263 0.9537169507538855
154.65 109.99999999999937 19.999999999736378 12.098562196188105 -9.19162477012336e-10 2.9151745159079116e-10 0.30070579949987264 0.9537169507496144
155.15 109.99999999999937 19.99999999991292 12.098540481310376 1.2755294675685056e-10 -4.0291545434113676e-11 0.3007057995031949 0.9537169507485669
155.65 109.99999999999937 20.00000000004269 12.098518925067983 1.876460756494103e-11 -5.918951800560624e-12 0.30070579950400905 0.9537169507483102
156.15 109.99999999999937 19.999999999992433 12.098497389637272 -1.3625550530948721e-11 4.297455976181382e-12 0.3007057995042103 0.9537169507482467
156.65 109.99999999999937 19.99999999999955 12.098475881723818 2.951282814339677e-12 -9.306394790436141e-13 0.3007057995042551 0.9537169507482326
157.15 109.99999999999937 20.000000000000444 12.098454403280007 -6.565436320223707e-14 2.064018268601586e-14 0.30070579950426435 0.9537169507482297
157.65 109.99999999999937 19.999999999999773 12.098432954777056 -1.118963483682281e-13 3.5306915496235366e-14 0.30070579950426435 0.9537169507482297
158.15 109.99999999999937 19.999999999999773 12.098411536798277 8.87542409795136e-15 -2.8007857605470532e-15 0.30070579950426435 0.9537169507482297
158.65 109.99999999999937 19.999999999999773 12.098390149830875 -5.746990338167063e-16 1.852598146041054e-16 0.30070579950426435 0.9537169507482297
159.15 109.99999999999937 19.999999999999773 12.098368794283479 3.530916568440014e-17 -9.560089624197098e-18 0.30070579950426435 0.9537169507482297
159.65 109.99999999999937 19.999999999999773 12.098347470499284 -1.2985303417653843e-17 1.944444561281033e-18 0.30070579950426435 0.9537169507482297
160.15 109.99999999999937 19.999999999999773 12.098326178764944 -1.3234362121685791e-18 7.087158279790253e-18 0.30070579950426435 0.9537169507482297
160.65 109.99999999999937 19.999999999999773 12.098304919318632 -6.381390368039603e-19 -5.438366520138407e-19 0.30070579950426435 0.9537169507482297
161.15 110.00000000545822 20.000010639560625 12.09828119887958 -0.00030445228680201153 9.603528228290636e-05 0.3007049412957905 0.9537171679100281
161.65 110.00000009519836 20.00465224169261 12.097711481360822 -0.006136209241166262 0.001933433429301927 0.30051664455228877 0.9537548716092392
162.15 110.00000063038713 20.041698719482635 12.09382328007481 -0.014607887829329588 0.004580432246538861 0.29918394291278033 0.9540726374636067
162.65 110.00000463777683 20.15383773284316 12.082196296015194 -0.02372639962599221 0.007332947405870206 0.29535467055331127 0.9550648692238006
163.15 110.00001971254602 20.386751579187184 12.057908517444769 -0.03232512214009734 0.0097022078598564 0.28784586109191135 0.9570818741850292
163.65 110.00006035081617 20.782722608158657 12.01644227620461 -0.0391138422681082 0.011174272374834805 0.275808143367131 0.9603515559586993
164.15 110.00014834879582 21.374035773754322 11.954360721825337 -0.04334554644388816 0.01148290056522223 0.2587242830076122 0.9649098672830986
164.65 110.00030695998338 22.17890287652448 11.869722489184495 -0.04461310274291457 0.010590224292785257 0.2363769534394711 0.9705789272881175
165.15 110.00054505005134 23.199470378992814 11.76228691768847 -0.042777973411818285 0.008681426209454111 0.2088157159578837 0.9769803859846645
165.65 110.00083364063427 24.42152301191311 11.633540670539405 -0.03793383145288178 0.006138677363884833 0.17633657060772978 0.983579562078143
166.15 110.00108944350382 25.815657253415385 11.486576077675467 -0.030374523113096647 0.0034801561291126102 0.13947090524296207 0.9897540823101856
166.65 110.00118762408059 27.339637811270176 11.325849714705388 -0.0205772243911647 0.0012624808200199877 0.09897304504042473 0.9948765352213111
167.15 110.00101522120637 28.941642257976632 11.156846791358685 -0.00919410283587049 -4.514633702408737e-05 0.05579404831894267 0.9983999652479136
167.65 110.00054508729333 30.56410160542597 10.985675127626624 0.002956922853837983 -0.00018144993258034534 0.011035107582142665 0.9999347229113553
168.15 109.99988905392503 32.147872794373775 10.818612039275923 0.014921612795331055 0.0008253060465806367 -0.034115951955625744 0.999306142362628
168.65 109.99936222511477 33.636508401800626 10.661632008209098 0.025675591167322806 0.0025835981741994343 -0.07845446498105381 0.996583657282829
169.15 109.99916851801021 34.980436595584045 10.519953291580045 0.034242881218141986 0.0047307281158890544 -0.12082331682002123 0.9920719587862478
169.65 109.99924452740923 36.14084429198793 10.397645844982476 0.03986415955721421 0.00690147027738429 -0.16018113566689515 0.9862581924969095
170.15 109.99945771656859 37.092812868147796 10.29732295329114 0.04209444594139321 0.008664182809213371 -0.19565188597931674 0.9797312534924423
170.65 109.99968428102365 37.82737396188287 10.219934247043337 0.040831297688603316 0.009628013347344871 -0.2265548159526498 0.9730945595658774
171.15 109.9998525668087 38.35223455798562 10.164684736521393 0.036318320788202886 0.009523076083766912 -0.2524247765993078 0.9668878025685388
171.65 109.99994808990775 38.69092371376581 10.129112841207391 0.029149872910935456 0.008284343746898942 -0.27302885718116277 0.9615284175230121
172.15 109.99998915192147 38.88011049007159 10.109362439929548 0.020298407241190128 0.006113272462750112 -0.28838805992820987 0.9572789193615987
172.65 110.00000098010094 38.96482676254726 10.100680444618588 0.011165934733892522 0.0034948649726197958 -0.2988095214464026 0.9542410480131912
173.15 110.00000182359321 38.991321854605424 10.098168581973225 0.0036486214364429676 0.0011679134507060574 -0.30492922127004446 0.9523673102093695
173.65 110.00000060058309 38.997280589884404 10.097817746645315 0.00020288897722224206 6.580463675400191e-05 -0.30775827849023907 0.9514645534787606
174.15 109.99999997226276 38.99993251771158 10.097737789552042 0.0006204621404742913 0.00020152618592105288 -0.3086868080414096 0.9511635132589635
174.65 109.99999998458189 39.00007234410381 10.097718488798337 -2.360150775971346e-05 -7.684084711718183e-06 -0.3089344138864008 0.9510833440348905
175.15 110.00000001639903 38.99997501198296 10.097699253812939 -2.07520352408565e-05 -6.751665301484601e-06 -0.3089966417725831 0.9510631287654011
175.65 109.99999999733612 39.00000251736657 10.097679246098913 8.421772838341654e-06 2.7427088031142583e-06 -0.3090120033804297 0.9510581379118548
176.15 109.9999999994271 39.000000781411416 10.097659302235297 -1.1895849626372831e-06 -3.876357437409855e-07 -0.30901577256742974 0.9510569132827904
176.65 110.00000000041695 38.99999960487307 10.09763934923239 -1.6776670212684618e-07 -5.470220065620363e-08 -0.3090166954588088 0.9510566134188263
177.15 109.99999999991157 39.000000070358126 10.097619391687166 -5.377068717210085e-07 -1.7583530254749155e-07 -0.3090169209767703 0.9510565401434956
177.65 109.99999994873335 39.001231950278424 10.097600183459935 -0.002956017819820352 -0.0009603517807259357 -0.30898943591494804 0.9510603914452901
178.15 109.99999985194911 39.01909786617073 10.097585696890672 -0.00934014874526161 -0.0030309962034876427 -0.30865906335487936 0.9511220517327518
178.65 109.99999865388075 39.0854902064095 10.097570963295178 -0.016662531458023898 -0.005384341311772069 -0.30751014699405643 0.9513836652001875
179.15 109.9999930333517 39.23780369089882 10.097551854120386 -0.02421345660296415 -0.007751074972421357 -0.3050346162946629 0.9520018446505637
179.65 109.99997633984451 39.514191817397574 10.0975248423249 -0.03092527511940861 -0.009737526097932513 -0.3008406909501866 0.9531231224836041
180.15 109.99993821587789 39.94822510001991 10.097493012549304 -0.03607851397505099 -0.011074839527118014 -0.29466434371456485 0.9548552839577658
180.65 109.99986560264637 40.5648762815906 10.097463371376383 -0.03923705814438761 -0.01161543547689608 -0.2863596631121571 0.9572479711491416
181.15 109.99974533071959 41.37806836962853 10.097442674754106 -0.040161278444217005 -0.011316035823338377 -0.2758827409611876 0.9602852348582234
181.65 109.9995688020731 42.389419311259275 10.097434694312984 -0.03877975026591934 -0.010231612222565639 -0.2632770220780499 0.9638862249904571
182.15 109.99933819062284 43.58806323445902 10.097438070954555 -0.03515850128640937 -0.008500818797045583 -0.24866295502481794 0.9679144335453412
182.65 109.99907191662271 44.9513922582068 10.097445750807843 -0.029482235269600213 -0.006327219339820919 -0.23223140220201346 0.9721930569234798
183.15 109.99880605211955 46.44655976774732 10.097446425778864 -0.022044230784771395 -0.003954858229729384 -0.2142390623802984 0.9765244672489783
183.65 109.99858882334989 48.03258920742084 10.097428227500133 -0.013239990314119793 -0.0016375963527361834 -0.1950032352371927 0.9807118634857517
184.15 109.99846802354246 49.66293143664617 10.097383872997268 -0.003559978238776594 0.0003952787046217126 -0.17489343943352212 0.9845808525219236
184.65 109.99847508584388 51.288315125731344 10.097315487490484 0.006423787062487972 0.001971347535387609 -0.154318678930274 0.987998276355726
185.15 109.9986125874915 52.859737950335266 10.097241252585729 0.01608201776988176 0.0029976676631294913 -0.13371095899946694 0.9908853425782791
185.65 109.99885156173518 54.331450392974 10.097178215662737 0.02476505741061982 0.0034675804356211182 -0.1135069925842426 0.9932224476177791
186.15 109.99914081870189 55.66378565329475 10.09713221683457 0.031853026854975756 0.003450709866327177 -0.09413019407637806 0.9950442120050436
186.65 109.99942442792596 56.82567934179425 10.097102921781433 0.03681285026411955 0.0030698011992092273 -0.07597420892484935 0.9964252656141714
187.15 109.99965922526013 57.7967159103061 10.097086110079168 0.03925424846415766 0.0024716847598853942 -0.05938817551691569 0.9974597933554685
187.65 109.9998248968759 58.56853543355725 10.09707694716299 0.03897950179478218 0.0017995559326242645 -0.04466337652935235 0.9982397221285443
188.15 109.99992374106453 59.145432842157746 10.097072411329382 0.03602424440257863 0.0011712243341970316 -0.03202086944326781 0.9988370968125281
188.65 109.99997248669031 59.543984797081876 10.097071692217915 0.030689785565798915 0.000665348593728578 -0.021599678910092564 0.9992953258392411
189.15 109.99999161465269 59.791544564672165 10.09707474581107 0.02356829564118335 0.00031607659874770017 -0.013445010246901418 0.9996317658196013
189.65 109.9999973627881 59.92345067865563 10.097080135622125 0.015561809251723563 0.00011611355441802481 -0.007495905838057671 0.9998508028731699
190.15 109.99999885252024 59.978802579565134 10.096982973282413 0.007896890704927318 2.8092001511914466e-05 -0.003572068056375243 0.9999624386234888
190.65 109.99999948806418 59.99464249535142 10.096921295669365 0.002140205917924102 2.8710841474554794e-06 -0.0013601831713948751 0.9999967847008939
191.15 109.99999989022417 59.998427607221274 10.096910155718216 0.00021866722696592297 3.1248902097061836e-08 -0.00040032637561095505 0.9999998959617125
191.65 110.00000001795993 60.00007039869863 10.096888952088946 0.00039439616751666415 1.0319515267797463e-08 -0.00010344313042801144 0.9999999168755874
192.15 109.99999999750939 60.00002427725272 10.096867269020098 -4.738092712975225e-05 7.272011271423376e-09 -2.5732637056518524e-05 0.9999999985464395
192.65 109.99999999886005 59.99998492105364 10.096845788654676 -5.423008243196071e-06 -1.1652074252305947e-09 -6.322337041024829e-06 0.9999999999653095
193.15 110.00000000045647 60.000002779391735 10.096824300179327 4.946213733765547e-06 -2.8766368013453185e-10 -1.5468241107030403e-06 0.9999999999865712
193.65 109.9999999999335 60.00000010644237 10.096802832112239 -1.119851258950844e-06 1.5707867419529288e-10 -3.7789019728518136e-07 0.9999999999993016
194.15 109.999999999991 59.999999791648875 10.096781386518613 2.4460150633684737e-08 -2.882601428073486e-11 -9.226916561414737e-08 0.9999999999999954
194.65 110.00000000000682 60.00000005567721 10.096759964687006 6.35075824822343e-08 -1.2915806626331652e-12 -2.2524343521961595e-08 0.9999999999999977
195.15 109.99999999997434 60.0000555865347 10.096738598215143 -0.0007222237538931372 2.2928132361104206e-09 4.449412335629225e-06 0.999999739186492
195.65 109.99999997025547 60.00649353159481 10.09672099480474 -0.006896866525711629 2.23645725858056e-06 0.0003321671816992773 0.9999761611618989
196.15 109.9999996905501 60.04738100109387 10.096707944294327 -0.015026752503432076 3.331711113586115e-05 0.002224690237589733 0.9998846165195849
196.65 109.99999919632631 60.16219586944578 10.096692437025958 -0.023765935914901646 0.0001720962628000748 0.007257265991790124 0.9996911937009796
197.15 110.00000086130247 60.393122261319185 10.096670210650798 -0.031938454489935625 0.0005326525255084187 0.01677514377778206 0.9993489110202283
197.65 110.00001441306478 60.77930791644054 10.096641528732144 -0.038416105540577145 0.0012022149488536942 0.031737371105599044 0.9987569758402779
198.15 110.00006286074363 61.35124264187949 10.096614339838844 -0.04254206647145031 0.0021818311399135638 0.05270469517823245 0.9977011713430957
198.65 110.00018164190114 62.12727870852281 10.096596203081681 -0.04394068490054571 0.003353149186670711 0.07986333767063586 0.99583122058766
199.15 110.0004010800443 63.11180062479109 10.096589382787519 -0.042464595271691385 0.0044866116867233454 0.11305299093525362 0.9926709674935484
199.65 110.00071303989225 64.29476884741388 10.0965890985232 -0.038169422086217666 0.005286222715174999 0.15179323530400052 0.9876608551435831
200.15 110.00104160867451 65.65244320819876 10.096585911810886 -0.03131102741223972 0.005450661136734425 0.1953122883276703 0.9802260044927248
200.65 110.00124942587499 67.14907298174907 10.09657066970535 -0.02236169877417243 0.004727434533955624 0.24258612087687365 0.9698605981008669
201.15 110.00119766691184 68.73937648326789 10.096538286013805 -0.012012363445781458 0.002946491396177279 0.2923952751879824 0.9562175612069895
201.65 110.00083581435582 70.37164858860757 10.096488305601062 -0.0011269155136044832 4.04150628015006e-05 0.34340095512186386 0.9391882199268896
202.15 110.00025764197986 71.9913086604277 10.096425503518162 0.009363461813344066 -0.003928366054661496 0.3942337360533477 0.9189541092352925
202.65 109.9996682098596 73.54464548768517 10.0963653824237 0.01859888467026848 -0.008724691560899986 0.4435828445477005 0.8959978913307551
203.15 109.99927241316315 74.98248372251405 10.096313276172909 0.025908179671613275 -0.013904996220087467 0.4902746017158129 0.8710718869408103
203.65 109.9991637934276 76.26352583456631 10.096269475919184 0.030866619430823583 -0.018833960128711667 0.5333323357926929 0.845132624709692
204.15 109.99929361419085 77.35718538657484 10.09623554222484 0.03329045718363701 -0.022778465318576108 0.5720123327520114 0.8192525728722718
204.65 109.9995305152463 78.24576756807885 10.096212017578313 0.03320136823598035 -0.025059410934977485 0.6058123195924169 0.7945194324249761
205.15 109.99975122090719 78.9258228734518 10.096197479907431 0.03079484995883148 -0.02520887752016446 0.6344553154064263 0.7719343511353272
205.65 109.99989554084908 79.40843955924242 10.096190202659097 0.026426209520323297 -0.023085213838086434 0.6578611421821441 0.752321371462517
206.15 109.99996493272893 79.71821429222098 10.096189436555672 0.02061241267883496 -0.018930263166173883 0.6761230715279847 0.7362569970652779
206.65 109.99998916422075 79.89066054469124 10.096194092821705 0.014046376048548926 -0.013379633744136808 0.6895036746545455 0.7240223528031812
207.15 109.99999563192769 79.96784977635744 10.096200233153231 0.007625772471184601 -0.0074441377568855785 0.6984544719124443 0.7155751414581021
207.65 109.99999792528263 79.99210122886625 10.09620077856224 0.0025013694566178774 -0.0024773089261914127 0.7036532272280434 0.7105348280717037
208.15 109.99999940444825 79.99753637221318 10.096189804426686 0.00014565059322517993 -0.00014546197647257792 0.7060432034608485 0.7081687316406033
208.65 110.00000004244258 79.99992415419808 10.096170316462947 0.00041420900560059157 -0.0004141134612249397 0.7068280016352839 0.7073852083873482
209.15 110.00000000460685 80.00007000490113 10.096149742305574 -1.1615145221698346e-05 1.16511816777061e-05 0.7070372329916007 0.707176322350317
209.65 109.9999999920464 79.99997714708998 10.096129408749404 -1.529463632025378e-05 1.5294902663489463e-05 0.7070896942778255 0.7071238673515632
210.15 110.00000000177542 80.00000196325344 10.09610905964495 5.774163110934589e-06 -5.7776411170114565e-06 0.707102605687855 0.7071109566134043
210.65 109.99999999996534 80.00000145133177 10.096088734359341 -0.0002128534609791936 0.00021285377640201624 0.7071057306992041 0.7071077675991253
211.15 109.99999999659323 80.07983543244129 10.09809875481654 -0.09965403647564215 0.09965396883960433 0.7000490941326819 0.7000495877526377
211.65 109.99999999764546 80.79653355352352 10.095382141289974 -0.1150869883502151 0.11508696869494327 0.6976782228367691 0.6976783443166443
212.15 110.00000000004138 82.26203765005681 10.093560988869982 -0.013944745741088642 0.013944744689260245 0.7069692514865211 0.7069692819453729
212.65 109.9999999999282 83.7980874554972 10.09780302664235 0.09518321171346747 -0.09518321052249733 0.7006712146908884 0.7006712221478301
213.15 109.99999999998064 84.70332222583859 10.09528037371865 0.106346486222604 -0.10634648596932247 0.6990639624512731 0.6990639643065627
213.65 110.00000000000206 84.9092851583619 10.093735712518308 0.015360882201809554 -0.015360882195085045 0.706939914679892 0.7069399151473609
214.15 109.99999999999777 84.95841736869953 10.095999202943306 0.0018009148528479557 -0.0018009148501145892 0.7071044877697581 0.7071044878851099
214.65 109.99999999999777 85.00522407184629 10.095952720933306 0.008145303002535064 -0.008145303002420487 0.7070598659371253 0.7070598659653722
215.15 109.99999999999777 85.0002549427007 10.095875908357039 -0.0016158634316592185 0.0016158634316622309 0.7071049349145404 0.707104934921433
215.65 109.99999999999777 84.99953999282764 10.095873696526413 2.1071707602156796e-05 -2.1071707603123084e-05 0.7071067808717408 0.7071067808734197
216.15 109.99999999999777 85.00062667079841 10.095856311331428 -0.0040767173891947716 0.004076717389179893 0.70709502923938 0.7070950292397891
216.65 109.99999999999777 85.04766455368288 10.0959950777737 -0.030810133080163154 0.030810133080159795 0.7064352310718323 0.7064352310719311
217.15 109.99999999999777 85.30378847735031 10.096055302333973 -0.05144601639613259 0.05144601639613108 0.705232803687514 0.7052328036875387
217.65 109.99999999999777 85.91082481356015 10.096065139305143 -0.06004466814662796 0.06004466814662778 0.7045527927892677 0.7045527927892742
218.15 109.99999999999777 86.92360995698505 10.095753606925985 -0.05417635602387464 0.054176356023870095 0.7050283132243509 0.7050283132243526
218.65 109.99999999999777 88.29367517091039 10.095585903224729 -0.03447474084331798 0.0344747408433262 0.7062658792861121 0.7062658792861132
219.15 109.99999999999777 89.87752204529048 10.09571097180543 -0.0055236724535080925 0.005523672453513079 0.7070852063525487 0.7070852063525487
219.65 109.99999999999777 91.47449913618772 10.095743487173626 0.02502716063835846 -0.025027160638363098 0.7066637398582029 0.7066637398582029
220.15 109.99999999999777 92.87990462308879 10.095700243414298 0.048607990834680835 -0.04860799083468364 0.7054340955943477 0.7054340955943481
220.65 109.99999999999777 93.93933929038576 10.095749091492438 0.05847581372504601 -0.05847581372504871 0.7046847374600882 0.7046847374600886
221.15 109.99999999999777 94.5921545556113 10.095392433144754 0.051754888502772274 -0.05175488850276745 0.7052102037804518 0.7052102037804512
221.65 109.99999999999777 94.88917041788936 10.095204787152223 0.03126021949456675 -0.03126021949456762 0.7064154575581932 0.7064154575581931
222.15 109.99999999999777 94.97043877472518 10.09543128799421 0.007456781389885569 -0.007456781389889313 0.7070674624187596 0.707067462418759
222.65 109.99999999999777 94.99016141375358 10.095594088253144 0.0007384974419913056 -0.0007384974419923488 0.7071063955456268 0.7071063955456266
223.15 109.99999999999777 95.00078923557247 10.095580242887019 0.001826949926106899 -0.0018269499261068598 0.7071044210397552 0.7071044210397553
223.65 109.99999999999777 95.00011824816401 10.095557669170756 -0.00028342140805778885 0.0002834214080577987 0.7071067243862879 0.7071067243862877
224.15 109.99999999999777 94.99989750163991 10.095539504613619 -1.322897369809533e-05 1.3228973698099577e-05 0.7071067810627999 0.7071067810627998
224.65 109.99999999999777 95.00002195730367 10.095520442785284 2.3198484733754845e-05 -2.3198484733771836e-05 0.707106780806004 0.7071067808060042
225.15 109.99999999999777 94.9999999397539 10.095501359590653 -5.995568087546101e-06 5.995568087555399e-06 0.7071067811611292 0.7071067811611293
225.65 109.99999999999777 94.99999861154097 10.095482252159563 3.0906828257251366e-07 -3.090682825677262e-07 0.7071067811864801 0.70710678118648
226.15 109.99999999999777 95.00000041724893 10.095463122176014 2.911370398074067e-07 -2.911370397935922e-07 0.7071067811864876 0.7071067811864876
226.65 109.99999999999777 94.9999999644061 10.095443977833536 -1.0644228712327198e-07 1.0644228713310456e-07 0.7071067811865392 0.7071067811865397
227.15 109.99999999999777 94.99999998393783 10.095424825364322 1.310186008209522e-08 -1.3101860080285216e-08 0.7071067811865475 0.7071067811865475
227.65 109.99999999999777 95.00000000705873 10.095405670124759 2.899820158769024e-09 -2.8998201663048388e-09 0.7071067811865476 0.7071067811865476
228.15 109.99999999999777 94.99999999892468 10.095386516717575 -1.7007911245047914e-09 1.700791127435212e-09 0.7071067811865476 0.7071067811865476
228.65 109.99999999999777 94.99999999986905 10.09536736908948 3.210555707052917e-10 -3.2105556767955783e-10 0.7071067811865476 0.7071067811865476
229.15 110.00000000000412 95.0000121341066 10.095348236085128 -0.00022756511299642295 0.00022756481141039713 0.7071054496067317 0.7071080395277922
229.65 110.00000002819101 95.004344689984 10.095331983311498 -0.004125515809604548 0.004122792035458144 0.7068530320252028 0.707336393678365
230.15 110.00000038370632 95.03810948427706 10.09532221273473 -0.009809291732135251 0.009756558903333533 0.7051225281571307 0.7089504973123132
230.65 110.0000011877245 95.13999947402031 10.09531233228332 -0.01609103984715968 0.015790080733854475 0.700206814446971 0.7135840306432598
231.15 109.99999974063029 95.35211770614491 10.095167573455438 -0.02232099132453956 0.021335405546559726 0.6905464913998132 0.7226286162558617
231.65 109.99998394766465 95.71443413889165 10.09511732099906 -0.027757726871450585 0.025448813719724364 0.6748778157895826 0.7369679777536274
232.15 109.9999249354391 96.25892729610543 10.09509623610132 -0.03189105844968938 0.027584578942008935 0.6521934001071185 0.7568789997431998
232.65 109.9997819520033 97.00580180114007 10.09507696654361 -0.03431508348139095 0.027540623377132235 0.6217049730387096 0.7820146517863982
233.15 109.9995363291507 97.96148482810882 10.09506448445511 -0.03466268663344757 0.02538183030537493 0.582853508787381 0.8114407237376857
233.65 109.99924909188246 99.11796652793032 10.095054559927512 -0.032662344960352724 0.021403790547000638 0.5353628914866065 0.8437189244001885
234.15 109.99909222780025 100.45332392104406 10.095041697571588 -0.028218691704201125 0.01609998304669994 0.4793205434161093 0.877038375810138
234.65 109.99928185811385 101.93323839154058 10.09502351176715 -0.021485207972761242 0.010163020997450764 0.41526110491317275 0.9093917272489692
235.15 109.99990279471434 103.5133935117661 10.094998497200391 -0.012870121380010632 0.004471999212801223 0.3442289011706852 0.9387868899795774
235.65 110.00074988505511 105.14264276355901 10.094959850268241 -0.0029649171565974022 -2.053656687662378e-05 0.2677877728603032 0.9634733611008779
236.15 110.00137863315757 106.76668399259337 10.09489845878494 0.007543073702070837 -0.0025381097587759472 0.18794807579821088 0.9821467206287091
236.65 110.00140343486302 108.33181110329164 10.09482388836049 0.017899935731783768 -0.002767111154769478 0.10701072128019494 0.9940928733914893
237.15 110.00080561658041 109.78837628142138 10.094757101050934 0.027263353789439004 -0.0009904206266440495 0.02736943333599284 0.9992530423901649
237.65 109.99995974933692 111.09389070897596 10.094715984892975 0.034731348468330515 0.0020237764332100756 -0.04868018705439981 0.9982083335410842
238.15 109.99947001723893 112.21583986633485 10.09470028803829 0.039480457759001386 0.005190750958313292 -0.11910189972461069 0.9920832057048528
238.65 109.9994913270567 113.13419931035908 10.094692703733294 0.04098307585359562 0.007882465804003902 -0.18223616134661963 0.9823686862497583
239.15 109.99969552672312 113.84331924820866 10.094682681870296 0.03920363548606597 0.009684977811861062 -0.2368997775732519 0.9706944789969721
239.65 109.9998723083955 114.3523699072033 10.094670947429695 0.034522749726974646 0.010197902499472488 -0.28239825577673144 0.9586216186119316
240.15 109.99996695706808 114.68431427406244 10.094662788066872 0.027608784434681094 0.009279603376899589 -0.31850188368532023 0.9474746403319244
240.65 109.99999984782995 114.8734429637458 10.094661203077157 0.0193789799378919 0.007131175307125205 -0.34542774940971416 0.9382181363697067
241.15 110.00000530182747 114.96126692457118 10.094663825912601 0.011016097056968502 0.004302151010455109 -0.36383870215420344 0.9313868884180513
241.65 110.00000342817387 114.99052540732114 10.094663738190787 0.004025081988639347 0.001627588410802204 -0.37487084467235265 0.9270668797263694
242.15 110.00000114727558 114.9970793632045 10.094653857340937 0.0003129639452339638 0.00012892437040202198 -0.3801875065781757 0.9249093713839996
242.65 110.00000001590767 114.99975119894277 10.094634846371969 0.0005838427280822454 0.00024162284234744932 -0.3820218709812289 0.9241530667795634
243.15 109.999999960577 115.00010265792285 10.094614114742807 2.9402181007681114e-05 1.2165607904816163e-05 -0.38251816278755135 0.9239479715466374
243.65 110.00000002344879 114.99997585333388 10.09459365706153 -3.195094108619196e-05 -1.3252843594638383e-05 -0.3826429018074645 0.9238963191288634
244.15 109.99999999813545 114.99999996903813 10.094573184349706 8.4546136566096e-06 3.510917701605136e-06 -0.38267355607399645 0.9238836232978019
244.65 109.99999999862753 115.00000152648617 10.094552721992185 -3.9942638818363685e-07 -1.6628221564264225e-07 -0.38268103115471525 0.9238805271214329
245.15 110.00000000058341 114.99999954716888 10.094532275849808 -4.220779903793357e-07 -1.753382326613362e-07 -0.3826828490357656 0.9238797741338753
245.65 109.99999999993112 115.00000003590641 10.094511847406972 1.5100997767173246e-07 6.278154137385771e-08 -0.38268329070083956 0.9238795911905133
246.15 109.99999999997472 115.00000001848817 10.094491438456261 -1.759676593906005e-08 -7.320524776392777e-09 -0.382683397966139 0.9238795467597978
246.65 109.99999999342936 115.00000864288724 10.09447105865649 -0.0003678505392294744 -0.00015246544706299091 -0.38268339487033354 0.9238794622302114
247.15 109.9999998499823 115.00771249175875 10.094462292685861 -0.010734001609501782 -0.004446153764669485 -0.3826651515196637 0.9238140477058038
247.65 109.9999999961326 115.07368722196172 10.094478278587443 -0.025071241867627023 -0.010386451594899152 -0.38259146518079135 0.9235189901811965
248.15 110.00000006149588 115.27232598910668 10.094477026535708 -0.038350108638929827 -0.01588941793702355 -0.3824411511045233 0.9230468901994373
248.65 110.00000011534142 115.67298152136188 10.094445589493732 -0.048375733660566335 -0.02004385175492692 -0.38225447019337605 0.9225722478032872
249.15 110.00000022724804 116.3271259853602 10.094386011215144 -0.0530066725599526 -0.021961105599343562 -0.38212536349352305 0.9223276039889077
249.65 110.00000028924038 117.25701780936839 10.094329881731033 -0.05151460144885732 -0.021340303121260357 -0.382120212928795 0.9224288482975316
250.15 110.00000019189481 118.45136084028107 10.09430266837455 -0.044054906949619305 -0.018248034095360802 -0.38224588333469 0.9228294853866544
250.65 109.99999997273606 119.86663584486766 10.094305038609722 -0.03145066984833001 -0.013026371566381367 -0.38244226944195275 0.923352088617335
251.15 109.99999980075611 121.4325990233055 10.094310070183461 -0.015114136789021876 -0.0062598706182391 -0.3826112390801797 0.9237645893941244
251.65 109.99999977342321 123.06090591993093 10.094283596841835 0.00306424750183169 0.0012693412451414803 -0.3826666516144578 0.9238805295611712
252.15 109.99999984204406 124.65568405953864 10.09422619346182 0.020887019427893113 0.008651556249553473 -0.3825787392394201 0.9236462479087193
252.65 109.99999991129425 126.1249186513238 10.094179556354142 0.03611493457905702 0.01495918755460939 -0.3823885892800615 0.9231743611022032
253.15 109.99999991832178 127.39152306710442 10.094139574205478 0.046773953131659864 0.01937398263147699 -0.3821853133383614 0.9226978012187366
253.65 109.99999986048685 128.40291642783137 10.09408997661129 0.051448332965001 0.021308795372286957 -0.38206099693969786 0.9224578033126223
254.15 109.9999998049441 129.13785203128114 10.094033886188477 0.04950683206267641 0.020502385243074097 -0.3820683192073854 0.9225792785644527
254.65 109.99999982114309 129.6092722467423 10.093994201893453 0.04131030820374478 0.01710596759246586 -0.38219816774935506 0.9229980524778333
255.15 109.99999990108292 129.8619870809386 10.093993035188673 0.02845297541502921 0.0117814219115723 -0.382385599997645 0.9234895122318468
255.65 109.99999999541026 129.96397752672615 10.09402798101441 0.014015735300511945 0.00580385809181337 -0.38254670097328636 0.9238116128138307
256.15 110.00000007877938 129.99015116121336 10.094064481687798 0.002756114036978894 0.0011414521690361738 -0.38263459849284537 0.9238949425982264
256.65 110.00000014571599 129.9974386853718 10.094065371406716 0.0008399608959927019 0.00034779606493727077 -0.382668322935294 0.9238853436035664
257.15 109.99999997709936 130.00032921001 10.094045698814925 0.0005983017473598645 0.00024791351848228076 -0.3826797966989867 0.92388081145369
257.65 109.99999999798807 129.9999995604869 10.09402598719502 -0.0001297305732490887 -5.3755811639290834e-05 -0.38268257632681335 0.9238798764212607
258.15 110.00000001255727 129.9999747567764 10.094006543573315 5.863010436927817e-06 2.4244741673933666e-06 -0.382683227261241 0.9238796174462712
258.65 109.99999982651346 130.00096793204867 10.093991362333254 -0.007487398780893445 -0.0031014803368213757 -0.3826726856312667 0.9238484374349344
259.15 109.99999979850091 130.05795350599118 10.094153308171585 -0.0429085105511216 -0.01778093883022616 -0.3824153972519045 0.9228223891309032
259.65 110.0000005669551 130.33777545643045 10.094487607445231 -0.0687225029117033 -0.028496933488128873 -0.38197442316226365 0.9211735354563656
260.15 110.0000007561112 130.97684560013002 10.095012364012225 -0.07825105937265842 -0.03243648628995295 -0.38154278575130757 0.9204617040949342
260.65 110.00000083373625 132.02198920566457 10.09469704856195 -0.06865483137294592 -0.028433728029944615 -0.3815768093375657 0.9213453075884386
261.15 109.9999992698727 133.41620234818288 10.093716279804296 -0.041179232547618794 -0.01704324759453039 -0.3820698090970418 0.9230582102417868
261.65 109.99999730862436 135.0096810485059 10.093785560832584 -0.0025099321903949475 -0.0010366798199400466 -0.3824859097768389 0.9239573336239799
262.15 109.99999800712278 136.59895671163787 10.093920231081384 0.036956920234593765 0.015307819409358664 -0.3823621591163436 0.9231462700935277
262.65 110.00000008065041 137.98108473936725 10.094178511272455 0.06614178202714593 0.02740554576853563 -0.38181708211397725 0.921460751490464
263.15 110.00000043526857 139.0079301801423 10.094810096319122 0.0767874044268505 0.031810212806245006 -0.3814022273463064 0.9206650562815366
263.65 109.99999961893442 139.6283149690648 10.094427146447517 0.06610342551773107 0.02736426847667686 -0.3815008991047551 0.9215956802892588
264.15 109.99999945444719 139.90183659018388 10.093427271804819 0.0382527215000797 0.015827102962367376 -0.3819866597481648 0.9232401767059836
264.65 110.00000004466814 139.9728713497818 10.093576705640123 0.007785389503045284 0.0032220897248210205 -0.3823967224170071 0.923959821925619
265.15 110.00000053569977 139.99159191005737 10.093728905264445 0.0015907936722193456 0.0006582671921611598 -0.382585763778095 0.9239183781125516
265.65 109.99999992738641 140.0009401708483 10.09371069427991 0.0020363796720484707 0.0008437570360456732 -0.38265945534981277 0.923886834229864
266.15 109.99999997519922 140.0000529270336 10.093689379932032 -0.0003867674862797204 -0.0001602567437874939 -0.3826779389627835 0.9238817130779696
266.65 110.00000004539153 139.9999105730834 10.09367132162541 1.493869311984938e-06 5.973308799314987e-07 -0.3826821270655399 0.9238800731815822
267.15 109.99999998727733 140.0000221936997 10.093652522802685 2.5760658658540456e-05 1.0690855187614531e-05 -0.38268311741279365 0.9238796625477369
267.65 109.99999999983314 139.99999919547867 10.093633710965879 -7.630220256915737e-06 -3.1661238123886086e-06 -0.3826833562050068 0.9238795640208887
268.15 110.00000000129907 139.9999987965247 10.09361487606538 5.873627290853119e-07 2.433170450629974e-07 -0.38268341392840943 0.9238795401477908
268.65 109.99999999957114 140.00000040715955 10.093596021358218 3.2125399016051996e-07 1.335802580197312e-07 -0.3826834278992517 0.923879534361032
269.15 110.00000000003172 139.99999995783924 10.09357715419464 -1.328333408217087e-07 -5.5200551012059134e-08 -0.38268343128320415 0.9238795329594073
269.65 110.0000000000253 139.99999998604525 10.09355828025233 1.837280553565252e-08 7.62749681154709e-09 -0.3826834321029904 0.9238795326198517
270.15 109.99999994979795 140.00004377807218 10.093540362769124 -0.003802282672324367 -0.0015775777348524158 -0.3826760055829296 0.9238734375692722
270.65 109.99999387536974 140.1192908133727 10.096174325194983 -0.1448293993874947 -0.05964952797500443 -0.376097004223257 0.9132455432684619
271.15 109.99997496716786 140.94019386490916 10.091717246889793 -0.14160953604348628 -0.05375762948216678 -0.35142799889886506 0.9238805215848779
271.65 109.99979343894964 142.45994125331913 10.091361516817768 0.0030049061891048844 0.0014769001147575728 -0.2892835576397948 0.9572375946357881
272.15 109.99933951940635 143.95144058827663 10.095806732228127 0.14329486709680855 0.029814139774311715 -0.19681801953499703 0.9694536426872341
272.65 109.99962265935336 144.75965357399102 10.091965574678506 0.1402584099254954 0.01483314573960515 -0.10441583890010865 0.9844820408821209
273.15 109.99973304661832 144.91316538705257 10.091604855534287 0.005229353180213554 0.00023772465577121254 -0.03929436313978206 0.999213966264355
273.65 109.99990137904678 144.96795971091728 10.093513782962441 0.009478259629407015 7.464036079450903e-05 -0.010932491143278917 0.9998953133506608
274.15 110.00003622665018 145.00570870105108 10.09338796219066 0.00866340413364117 -9.140625252883462e-06 -0.002765664838960738 0.9999586473666122
274.65 109.99999482411978 144.99982390847032 10.093343823890669 -0.002247243648693863 1.2291783047498013e-05 -0.0006797997869285034 0.9999972438047743
275.15 109.99999876178848 144.9996469419723 10.093337710055591 0.00015529523354513032 -2.2133279269474385e-06 -0.00016546689593094634 0.9999999742495986
275.65 110.00000069044708 145.0001134105727 10.093319766990373 0.00010344499758572878 -2.820851318989022e-07 -4.013814698316243e-05 0.9999999938439911
276.15 109.99999987653098 144.99998938399273 10.093302231042795 -4.03606100245239e-05 2.2973173659994526e-07 -9.724608447726922e-06 0.9999999991382001
276.65 109.99999999142007 144.9999957549205 10.093284590651399 5.1857132569724345e-06 -4.9310229599834276e-08 -2.3549804441720346e-06 0.99999999998378
277.15 110.00000001056098 145.00000194144295 10.093137627869119 1.095476742356474e-06 -4.3962639399923903e-10 -5.701814555700046e-07 0.9999999999992374
277.65 109.99999999744644 144.999999704357 10.093091870995236 -6.596810938467096e-07 3.3375253230123796e-09 -1.3804092739389566e-07 0.9999999999997728
278.15 110.00000000006406 144.99999996068897 10.093075437400012 1.2292846183479484e-07 -9.541601755855585e-10 -3.3417604628717664e-08 0.9999999999999919
278.65 110.00000000014727 145.0000000308041 10.093055235945014 6.741442539359821e-09 6.359568640734997e-11 -8.089457002699392e-09 0.9999999999999999
279.15 109.9999999999524 144.99999999349262 10.093035041299984 -9.981486352366574e-09 4.3393972668187494e-11 -1.9581371262075136e-09 0.9999999999999999
279.65 109.99999390589781 144.99999999990942 10.093014830278475 2.4856755044780786e-09 -3.8773374823297105e-05 4.0113608508289466e-07 0.9999999992482322
280.15 109.99972285053467 145.0000000004075 10.092994580709059 -3.1655830184648747e-09 -0.00023847529106927413 1.3177976018613e-05 0.9999999714779378
280.65 109.99824151461213 144.99999999946445 10.092974311065039 -4.084240939131811e-08 -0.0005444157571410212 7.508294632312312e-05 0.999999848987005
281.15 109.99404745414061 144.99999999841305 10.09295403105016 -2.228481720626423e-07 -0.0009546594036637398 0.00023377151179817426 0.9999995169880102
281.65 109.98513578323555 144.99999999609088 10.092933745177072 -7.82060138874277e-07 -0.0014556574358432707 0.0005375717565078006 0.9999987960379875
282.15 109.96905813568014 144.99999999307337 10.092913453199689 -2.094390106468787e-06 -0.002030037060500889 0.0010323988298576387 0.9999974065455384
282.65 109.94300664793653 144.9999999916097 10.092893154781365 -4.6850018429851905e-06 -0.002663454768076454 0.0017610108989342555 0.9999949024006888
283.15 109.90388677828145 144.99999999824183 10.09287284706689 -9.216190666067524e-06 -0.003342388262525045 0.0027628618927659308 0.9999905974307588
283.65 109.84838553984946 145.0000000285553 10.092852540282522 -1.646443008573682e-05 -0.0040543518036132665 0.0040742305897688005 0.9999834811663023
284.15 109.77303555561043 145.00000011432775 10.092832233703497 -2.7287111254758957e-05 -0.004787952639326931 0.005728112206397451 0.9999721313594134
284.65 109.6742745251352 145.00000031375407 10.092811940377002 -4.2583605206541534e-05 -0.005532830012372746 0.00775442752692837 0.9999546263868279
285.15 109.54850034412168 145.0000007248363 10.092791678782403 -6.325122171802951e-05 -0.006279617981414921 0.010180061414001863 0.9999284618145928
285.65 109.3921220015292 145.00000150079615 10.092771473396015 -9.013954032935321e-05 -0.007019900906151398 0.013028930760498176 0.9998904739167032
286.15 109.20160634789865 145.000002866994 10.092751355337263 -0.00012400487355743726 -0.007746154631354426 0.016322057798809714 0.9998367727486477
286.65 108.97352085942919 145.0000051375282 10.092731361606871 -0.00016546731515577754 -0.008451683049492094 0.02007764037250798 0.9997626868568714
287.15 108.70457251242388 145.0000087295657 10.092711533822461 -0.00021497233076970507 -0.009130548202634458 0.024311119445014316 0.999662721295411
287.65 108.39164288428435 145.00001417310898 10.092691916415147 -0.0002727588076104011 -0.009777496127591325 0.029035244103934238 0.9995305301850128
288.15 108.0318195980458 145.00002211377162 10.092672554356737 -0.00033883521469088427 -0.010387880270962326 0.034260134219175 0.9993589046671159
288.65 107.62242422769046 145.00003330621874 10.092653490521913 -0.00041296519203822744 -0.010957584347911 0.03999334096844735 0.9991397767495748
289.15 107.1610367819595 145.0000485962487 10.092634762815601 -0.0004946634807115097 -0.01148294671171963 0.04623990555060321 0.9988642392124807
289.65 106.6455168848471 145.00006889004948 10.092616401217365 -0.0005832026165110241 -0.011960688407290445 0.053002416521641546 0.9985225814424019
290.15 106.07402177136252 145.00009510996284 10.092598424912623 -0.0006776302581092817 -0.012387847158537323 0.060281066293518884 0.9981043407913455
290.65 105.44502121606529 145.00012813705328 10.092580836474365 -0.0007767959128855162 -0.01276171780283961 0.06807367231058371 0.9975983712321215
291.15 104.75730952255813 145.0001687422827 10.092563635698642 -0.0008793891675788493 -0.013079814139837572 0.0763758962233939 0.9969929125188567
291.65 104.01001466733949 145.00021750850706 10.09254678638847 -0.0009839775662038649 -0.013339814291343727 0.08518101300613196 0.9962757028885483
292.15 103.2026047534798 145.00027474781209 10.092530246667808 -0.0010890573916145575 -0.013539561302403533 0.09448020739563834 0.9954340684566776
292.65 102.33489186376859 145.00034041972413 10.092513954371258 -0.0011930998460968603 -0.01367704615012968 0.10426256110580691 0.9944550433644662
293.15 101.40703343581924 145.00041405572634 10.092497830473288 -0.0012945973633791926 -0.013750420714376188 0.11451511606750253 0.993325494558501
293.65 100.41953128059154 145.00049469747339 10.092481781586235 -0.0013921047303917158 -0.013758025543179469 0.1252229468497518 0.9920322536892826
294.15 99.37322835147069 145.0005808555033 10.092465703020416 -0.0014842719997465003 -0.013698431535139204 0.13636923622229633 0.9905622551471741
294.65 98.2693033765359 145.00067049497005 10.092449482791338 -0.0015698666486039024 -0.013570495556758108 0.14793535524591708 0.9889026786480629
295.15 97.10926346273556 145.00076105390264 10.092433006321786 -0.0016477828748755904 -0.013373426648258753 0.1599009487372195 0.9870410948203818
295.65 95.89493477693853 145.0008494979 10.092416160093375 -0.0017170360149121504 -0.013106857167572887 0.17224400007649782 0.9849656169228242
296.15 94.62845142122423 145.00093241231855 10.092398844412026 -0.0017767477331024344 -0.012770929893554208 0.18494105117148818 0.9826650263995009
296.65 93.3122425728437 145.0010061323012 10.09238096370313 -0.0018261055490109682 -0.012366347990295163 0.1979670882181171 0.980128956188086
297.15 91.94901804227528 145.00106690434714 10.092362445538043 -0.0018643279725163856 -0.011894467652790406 0.21129583045323763 0.9773480024809711
297.65 90.54175231545273 145.00111107396066 10.092343237353916 -0.0018906097018652026 -0.011357337878634192 0.22489978994488444 0.9743138718883215
298.15 89.09366719508635 145.00113528896324 10.092323309870784 -0.001904068082042617 -0.010757740277179158 0.23875039285594465 0.9710195134290556
298.65 87.60821315705903 145.0011367057634 10.092302658190796 -0.0019036911991944748 -0.010099206339901514 0.25281811106723107 0.9674592418843905
299.15 86.08904952508901 145.00111318511838 10.092281301137364 -0.0018882928450283114 -0.00938600927991019 0.26707259905647585 0.9636288517957252
299.65 84.54002358019895 145.00106346285762 10.092259279131126 -0.0018564805187228808 -0.00862313127680556 0.28148283642234034 0.9595257202840894
300.15 82.96514872284538 145.00098728181223 10.09223665075967 -0.001806641281166624 -0.007816205350508787 0.296017275950999 0.955148896936886
300.65 81.36858180922988 145.00088547303267 10.092213488382608 -0.0017369495879107494 -0.006971433524947861 0.31064399669850473 0.9504991790821893
301.15 79.75459978668302 145.00075997736292 10.092189873228643 -0.0016453998770222548 -0.006095484427419172 0.3253308612726151 0.9455791708960484
301.65 78.12757575542096 145.00061380240177 10.092165890506294 -0.0015298649875739073 -0.005195374775061438 0.3400456762407209 0.9403933249784673
302.15 76.49195458536077 145.00045091452517 10.092141625053431 -0.001388179572819231 -0.004278340265610146 0.35475635434187863 0.9349479652986602
302.65 74.8522282168333 145.00027607054304 10.09211715798169 -0.0012182456958096984 -0.0033517020497676867 0.36943107695016164 0.9292512907466085
303.15 73.21291077284181 145.00009459834172 10.092092564635756 -0.001018155875009699 -0.002422735169000697 0.38403845504239603 0.9233133589207755
303.65 71.57851360807979 144.99991213998476 10.092067913998719 -0.0007863272114873407 -0.0014985450749029582 0.3985476867853502 0.9171460502069566
304.15 69.95352041642938 144.99973437388064 10.092043269458312 -0.0005216389644071883 -0.0005859576276557337 0.41292870979229507 0.9107630126304647
304.65 68.34236251444258 144.99956673441673 10.092018690686663 -0.00022356522047910115 0.0003085731368856945 0.42715234611719616 0.9041795883605128
305.15 66.74939441381085 144.999414147731 10.091994264163954 0.00010770583967408562 0.00117903664866873 0.4411904381593377 0.8974127230816403
305.65 65.17886979170265 144.9992808010053 10.091970114935142 0.00047117405154409244 0.0020199153034831372 0.45501597383706827 0.8904808596990079
306.15 63.634917962767446 144.99916995962332 10.091946299922453 0.0008649575155288879 0.0028262120732993187 0.46860319964189917 0.883403818001251
306.65 62.121520954421655 144.9990838432074 10.09192286465014 0.0012862567005297557 0.0035934586833043384 0.4819277204859267 0.8762026619599089
307.15 60.642491286777066 144.99902356660272 10.091899857243465 0.001731355295178693 0.0043177060691755665 0.4949665855883659 0.8688995563206008
307.65 59.20145055648062 144.9989891466967 10.09187732611953 0.0021956591316890086 0.004995501668612085 0.5076983599802292 0.8615176140494412
308.15 57.80180892503416 144.99897957123417 10.091855317781858 0.0026737721064491187 0.005623857734867859 0.520103181529197 0.8540807360724793
308.65 56.44674561456469 144.99899292148055 10.091833873548085 0.003159605876489759 0.0062002150571585975 0.5321628036826924 0.8466134446136125
309.15 55.139190517045115 144.9990265371652 10.091813025682223 0.0036465183265835524 0.006722406290581143 0.5438606243871046 0.8391407113226167
309.65 53.881807026656475 144.99907720990697 10.091792793534427 0.004127474379829116 0.007188622496127575 0.5551817018634756 0.8316877813084829
310.15 52.67697620887308 144.99914139036918 10.091773180272579 0.004595221803306151 0.007597385688556492 0.5661127581067105 0.8242799941622331
310.65 51.52678242356042 144.99921539466524 10.091754170705208 0.0050424742490389664 0.00794752925877632 0.576642171131954 0.8169426030660629
311.15 50.43300052259213 144.99929559692714 10.09173573054099 0.005462093883620784 0.008238187153826886 0.586759957124485 0.809700593131867
311.65 49.397084744965916 144.99937859725526 10.091717807235856 0.005847266539314422 0.008468791772193361 0.596457743764612 0.8025785001750083
312.15 48.42015943396658 144.99946135713026 10.091700332373586 0.006191663267429319 0.008639079744232132 0.6057287361006998 0.7956002311896373
312.65 47.503011701554506 144.99954129756307 10.09168322534264 0.0064895834196733665 0.00874910414463967 0.6145676764333958 0.7887888878318218
313.15 46.646086164876586 144.99961635842524 10.091666397931043 0.00673607577802446 0.008799251291665238 0.6229707997518021 0.7821665942217291
313.65 45.84948187874082 144.99968502031106 10.091649759378928 0.0069270357023258206 0.008790260107213533 0.6309357863251093 0.7757543303378605
314.15 45.11295158623922 144.99974629270392 10.091633221407442 0.007059277651386678 0.008723242044050495 0.6384617130972222 0.7695717721929787
314.65 44.435903407659744 144.99979967404627 10.091616702780739 0.007130583678134458 0.008599699798379228 0.6455490055530445 0.7636371398571853
315.15 43.81740508561359 144.99984509046124 10.0916001330399 0.007139729531999203 0.008421543373247872 0.652199391719727 0.7579670542377424
315.65 43.2561909021191 144.99988282034437 10.091583455161178 0.007086490778590257 0.00819110250539386 0.658415859931774 0.7525764033495163
316.15 42.75067138139282 144.99991341192998 10.091566627016345 0.006971631871952299 0.007911134950326993 0.6642026219239571 0.7474782186272593
316.65 42.29894589042261 144.99993760029943 10.091549621636247 0.006796881371403729 0.007584830614514614 0.6695650827208838 0.7426835616527058
317.15 41.89881824810994 144.9999562292876 10.091532426385744 0.006564896535915936 0.007215811979334459 0.6745098186676677 0.7382014215049045
317.65 41.547815452892664 144.9999701825018 10.09151504124271 0.006279220379272063 0.00680813165048524 0.6790445647946761 0.7340386227969664
318.15 41.24320963828127 144.9999803263002 10.09149747642793 0.005944233984375214 0.006366268180225789 0.6831782125331803 0.7301997443383318
318.65 40.982043365610906 144.99998746623865 10.091479749659763 0.005565106516792013 0.0058951215218036755 0.6869208186003423 0.7266870482574569
319.15 40.761158363461014 144.9999923172572 10.091461883306161 0.005147744980009477 0.0054000095922796506 0.6902836256539913 0.7235004193309115
319.65 40.57722782355188 144.99999548682217 10.091443901683244 0.0046987453769952794 0.004886667439991965 0.693279095082054 0.7206373141847578
320.15 40.42679236341545 144.99999746943388 10.09142582870837 0.004225346619242209 0.004361250427691238 0.6959209520400935 0.7180927199549261
320.65 40.30629976668199 144.9999986503399 10.091407686061205 0.003735388272503394 0.0038303426885852227 0.69822424258463 0.7158591219063017
321.15 40.21214861240698 144.99999931600505 10.09138949194639 0.0032372730574506945 0.003300971848808256 0.7002054024707977 0.7139264794071679
321.65 40.140735905413514 144.99999966884437 10.091371260487172 0.002739934960603674 0.002780630688509613 0.7018823368908316 0.7122822095279732
322.15 40.08850882018552 144.99999984388958 10.091353001719348 0.0022528137848562796 0.002277306003258446 0.7032745101255622 0.7109111773738468
322.65 40.05202067018073 144.99999992532952 10.091334720534991 0.0017858379481191092 0.0017995154184298596 0.70440305875671 0.7097956771784913
323.15 40.027991224567046 144.99999996193756 10.091316425444251 0.0013494098018040756 0.0013563443014557497 0.705290826838966 0.7089155020170813
323.65 40.01337146248511 144.9999999788735 10.091298113877869 0.0009544153342486591 0.0009575036961802598 0.7059626020250049 0.7082478216133997
324.15 40.00541291846091 144.99999998783693 10.091279789344156 0.000612222285939291 0.0006133673484157506 0.7064451220243982 0.7077672912280574
324.65 40.00174170026044 144.9999999934042 10.091261454488356 0.00033470728764418555 0.0003350282127539341 0.7067672232855424 0.7074460175987793
325.15 40.0004373130504 144.9999999970047 10.091243113611888 0.00013428610275215746 0.0001343414324114081 0.7069599495176955 0.7072535568645516
325.65 40.00011640742973 144.99999999907334 10.091224773373304 2.3956937235614526e-05 2.3959981465832595e-05 0.7070566525178918 0.7071569054899893
326.15 40.00002125440124 144.99999999993474 10.091206443135631 1.1527566998348183e-05 1.152777593280753e-05 0.7070930608374019 0.7071205010815484
326.65 39.99999596692122 145.0000000000262 10.091188132501692 3.5197058069835357e-06 3.5197291083840795e-06 0.707103333358234 0.7071102289805299
327.15 40.00000037191162 144.99999999998997 10.09116984466721 -1.092882446328238e-06 -1.0928706087570055e-06 0.707105937835147 0.7071076245352531
327.65 40.00000019328662 145.00000000000134 10.091151579577414 1.2695736592463135e-07 1.269516243519048e-07 0.7071065768241258 0.7071069855488875
328.15 39.99999992117182 145.00000000000134 10.091133337272211 3.758613574066751e-08 3.7586354515830906e-08 0.7071067318308221 0.7071068305422676
328.65 40.0000000103252 145.00000000000134 10.091115117802543 -1.9197694801146915e-08 -1.919769682231049e-08 0.7071067692812183 0.7071067930918761
329.15 40.00000000212308 145.00000000000134 10.091096921199862 -6.634499723087277e-08 -6.634500265757495e-08 0.7071067782655637 0.707106784107525
329.65 39.999816998422794 145.0000000000622 10.091078764279182 -0.0003372426546156427 -0.00033724904916835826 0.7070994483440172 0.7071139531094387
330.15 39.997016613789015 145.00000000270174 10.090947919281888 -0.0011691099377982516 -0.0011694307661031286 0.7070078372562312 0.7072037780384826
330.65 39.98594574862136 145.00000001626947 10.090830048428558 -0.00228598149635924 -0.0022887226602993503 0.7066782542237366 0.7075276539079406
331.15 39.958870988477905 145.0000000467451 10.090816262060471 -0.0036471143568330452 -0.0036590357262689436 0.7059413682729828 0.7082514345734084
331.65 39.90639130828403 145.00000007217443 10.090796539149586 -0.005153870859430663 -0.005189567731832411 0.7046392694247058 0.7095280163506852
332.15 39.81805261565124 144.9999999867644 10.09077614079793 -0.006719385337714923 -0.006803799829082103 0.7026316684570085 0.7114894915948441
332.65 39.6829358251195 144.99999947999189 10.090755760911938 -0.008270828564466792 -0.008440477773997977 0.6997959827003657 0.714245010011434
333.15 39.490148546405244 144.9999978322248 10.090735393139202 -0.009745054464796371 -0.010047583967252595 0.6960259554074955 0.7178801775846595
333.65 39.22925301604038 144.99999365578324 10.090715313078203 -0.011089697048127754 -0.011581716837297681 0.6912300117151242 0.7224568868512437
334.15 38.890629814804534 144.99998464535358 10.090695891540534 -0.012262906900327053 -0.01300627350876125 0.6853297815465638 0.7280134260362983
334.65 38.465779938642164 144.9999674377626 10.090677535429135 -0.01323279511888547 -0.014289700625339618 0.6782589294861199 0.734564852250448
335.15 37.94756760656375 144.99993769859057 10.090689793681 -0.013976953148964225 -0.015404358448775525 0.669962342560854 0.742103638363151
335.65 37.33041060645859 144.99989053120507 10.090738027312335 -0.014479957203263163 -0.01632376309698152 0.6603957351863349 0.7506006518418737
336.15 36.61042738273664 144.99982123548006 10.0907761064048 -0.01473620245526646 -0.01702640149478813 0.6495254984487402 0.760006297904334
336.65 35.785518069005825 144.99972641355674 10.09079146547456 -0.014743604201971343 -0.017489820331782622 0.6373290659293863 0.7702521626334285
337.15 34.85541485451679 144.99960527057874 10.090789802931042 -0.014506087596179013 -0.017694975879320795 0.6237953400199533 0.7812527344084454
337.65 33.82168753093226 144.9994608925433 10.090784386591572 -0.014031552686824912 -0.017625507655455633 0.608925427304739 0.7929074857704557
338.15 32.68771749251505 144.999301126696 10.090767140394238 -0.013331958166549066 -0.017269415854114404 0.5927334157511038 0.8051031760088468
338.65 31.458631215705406 144.999138823643 10.090736811518756 -0.012422493991594038 -0.016619102762957846 0.5752471940112525 0.8177164256932616
339.15 30.14120485543258 144.99899114766933 10.090706811408577 -0.011324359237574027 -0.015675529820177996 0.5565091316600586 0.8306164114870851
339.65 28.74374428637594 144.99887773034993 10.090640312397582 -0.010060549177686945 -0.014442526909618756 0.5365768174507344 0.8436678954073987
340.15 27.275930168670268 144.99881821912544 10.090586344706464 -0.008662215452952805 -0.012934753546289833 0.5155229825242255 0.8567343302701663
340.65 25.748653058084198 144.9988288571752 10.090559153579425 -0.007165389819513666 -0.011172671500686782 0.493436105514253 0.8696807680840133
341.15 24.17382506300311 144.99891912249507 10.09046728029521 -0.005610484017792662 -0.009181248707551371 0.47041968980250515 0.8823772110539636
341.65 22.564162966889366 144.99908975785522 10.090432780744186 -0.004044400197908134 -0.006993768036398297 0.4465916905953333 0.8947013981920976
342.15 20.932978664350987 144.999331128083 10.090401062104965 -0.0025152254208216742 -0.004645554703121699 0.4220832717606708 0.9065416726010948
342.65 19.29394827964616 144.99962389322476 10.090366681974213 -0.0010720605039200243 -0.00217694104142111 0.39703775912392264 0.9177990681210305
343.15 17.660875712169318 144.9999415589173 10.090357036804738 0.00024005503896627883 0.00037064639492644905 0.37160855169067963 0.9283894060711722
343.65 16.04746077856026 145.00025410303485 10.090375408392878 0.0013822320569728756 0.0029530274348416106 0.34595719388000973 0.9382446317811678
344.15 14.46706659502929 145.00053249012734 10.090381594863345 0.0023250964618819633 0.005524212345545279 0.3202511310920999 0.9473137231343346
344.65 12.932493605374932 145.00075292929512 10.09041070606232 0.003051007186334707 0.008036807003335018 0.2946612791983433 0.9555630966239415
345.15 11.455762883847875 145.0009001357341 10.090445722958856 0.0035547877799041185 0.010441568352496797 0.2693594799925985 0.9629765353695265
345.65 10.047911609635493 145.00096890307125 10.09048264890769 0.003843713421421686 0.012688615009983698 0.2445158819287033 0.9695546443604357
346.15 8.718802940408679 145.00096386637625 10.090519047583074 0.0039351832691049025 0.01472532342621349 0.22029632340125532 0.9753139028428343
346.65 7.476952238512115 145.0008976705567 10.09054784182268 0.0038565598827407796 0.016505032313397734 0.1968597501807528 0.9802851368928207
347.15 6.329376103610422 145.00078793618692 10.090589665363 0.0036395708087241137 0.017979651427170368 0.17435579248307628 0.9845118299372965
347.65 5.281459073917033 145.00065404798391 10.090619889213697 0.003319067626749552 0.019107305263187838 0.15292250505461857 0.9880478744086688
348.15 4.33685260439448 145.00051402382817 10.090630493092577 0.0029302973181442576 0.019855941630073586 0.13268436628060368 0.9909551018508987
348.65 3.497402917922319 145.0003822882469 10.090644159860126 0.0025060369765191955 0.020203016244394145 0.11375054884128212 0.9933007452688275
349.15 2.7631094277401327 145.0002685376583 10.090641476721158 0.002074540063558267 0.020133340227301507 0.09621343781483764 0.9951549222501322
349.65 2.132126739157014 145.00017756971525 10.090623897255835 0.0016597568186804267 0.01964977340023371 0.08014738538797507 0.9965879430477241
350.15 1.6008038573311922 145.00010999878026 10.090605979956015 0.0012797787686783689 0.018766871795388267 0.06560763577120765 0.9976681837253463
350.65 1.1637691899122073 145.0000634288088 10.09058125470623 0.0009469365485360209 0.01751115786579207 0.052629366822970036 0.9984601205902947
351.15 0.81406465765249 145.00003377839863 10.090535818636237 0.000668346633669975 0.015924616349903768 0.0412267751755288 0.9990226788794697
351.65 0.5433332614808846 145.00001647039764 10.09050541440562 0.00044627377247232673 0.014063955597624217 0.031392201077661455 0.9994080926749431
352.15 0.3420541057576465 145.0000073097953 10.090463405773326 0.0002785695812433664 0.011994343173145598 0.023095161518081383 0.9996612784565014
352.65 0.19984301324887394 145.00000297411668 10.090428529379173 0.00015987915175030859 0.009798524324185268 0.016281408718353464 0.9998194232409526
353.15 0.10580869134601817 145.00000116164236 10.090393123231129 8.229065974842801e-05 0.007568433010442574 0.010871868067282749 0.9999122534176393
353.65 0.04897380218489404 145.00000048580821 10.090368515579758 3.654537761448759e-05 0.005409950848937976 0.0067615430358670915 0.9999625056130963
354.15 0.01876334525322476 145.0000002374762 10.090342925778144 1.31217436957144e-05 0.0034411875645583255 0.0038183742407651177 0.9999867889497955
354.65 0.005562364464807011 145.0000001232736 10.090343447160851 3.367916059399108e-06 0.0017936062168237845 0.0018820312300323987 0.999996620456212
355.15 0.0013470219785856716 145.00000005427924 10.090335831507787 4.6154588750506034e-07 0.0006127783577202043 0.0007626870253894505 0.9999995214053717
355.65 0.00039263718453154964 145.00000001437408 10.09033161880651 9.185190593141049e-09 5.997683857418335e-05 0.0002397719514711295 0.9999999694560946
356.15 2.581187967603531e-05 144.99999999949918 10.090324919450284 1.881058897004389e-09 8.581257610789033e-05 6.296894486008186e-05 0.9999999943355569
356.65 -1.3623747922731992e-05 144.99999999977882 10.090317873504787 4.68934095016497e-10 2.580794216529926e-06 1.5607258253945245e-05 0.9999999998748765
357.15 3.405722399948647e-06 145.00000000019264 10.090324818033096 5.4223707575563866e-11 -4.5352657844585286e-06 3.7942115639103768e-06 0.9999999999825177
357.65 -1.4066478967854119e-08 144.9999999999672 10.090319603715878 -6.250544877424344e-11 1.2568998350556724e-06 9.160806237352824e-07 0.9999999999987905
358.15 -2.184801823728652e-07 144.999999999996 10.090306844341162 1.261715150569752e-11 -5.658213306078026e-08 2.20630919545768e-07 0.999999999999974
358.65 6.457994033269951e-08 145.00000000000435 10.090315503316896 9.635700003907715e-13 -6.680222140691526e-08 5.308853510809512e-08 0.9999999999999963
359.15 -4.1967132546243084e-09 145.00000000000435 10.090304320051313 -1.0499636953111075e-13 2.3174121747376475e-08 1.2769500747415529e-08 0.9999999999999997
359.65 -3.0773981756453895e-09 145.00000000000435 10.090308836939059 7.878086293387862e-15 -2.2813271328983406e-09 3.0710430224098124e-09 1.0
360.15 1.1723786379695888e-09 145.00000000000435 10.09031254669484 -4.656485138225925e-16 -8.795522570934978e-10 7.385167275262911e-10 1.0
360.65 -1.3543889809149597e-10 145.00000000000435 10.090302969350747 2.655301705242244e-17 4.070008591441395e-10 1.7758520066763453e-10 1.0
361.15 -0.002514209014889289 145.00000000000435 10.094063230203869 -7.661396344634161e-13 -0.017135802935376095 4.270585853219007e-11 0.9998531713495536
361.65 -0.11467403463611887 145.00000000000435 10.20876769162494 -6.608348968750826e-13 -0.06573685612601796 1.038413716857456e-11 0.9978369935749362
362.15 -0.5745516826398476 145.00000000000435 10.652265800451712 -1.8783029021741832e-13 -0.0735393955829573 2.597704764363679e-12 0.997292312863833
362.65 -1.4409376115028152 145.00000000000435 11.503109244233315 -3.055396310958474e-14 -0.050224572518511056 6.605700275437131e-13 0.9987379497722778
363.15 -2.5629715455230038 145.00000000000435 12.625056675433797 -7.502730120231608e-15 0.002903983852960808 1.6575471842632683e-13 0.9999957834300011
363.65 -3.6591239690881547 145.00000000000435 13.733992856829111 1.2851364168364348e-14 0.06862551868173906 3.908499009733437e-14 0.9976424901665236
364.15 -4.460470600495577 145.00000000000435 14.554872921670059 3.747152319888369e-15 0.10202725249172886 8.77223507302682e-15 0.9947816040463299
364.65 -4.857381841504474 145.00000000000435 14.96894719767025 3.73931951385207e-15 0.07138147425418297 1.6678028996607222e-15 0.9974490889931673
365.15 -4.958965918346776 145.00000000000435 15.075134852515609 -1.1582271617817088e-15 0.01248804267848033 4.326428963539148e-16 0.9999220213546957
365.65 -4.984752118770453 145.00000000000435 15.087395919726582 1.3304854348108679e-16 0.001512415945013179 6.227600701948301e-17 0.9999988562983506
366.15 -5.001715505501657 145.00000000000435 15.089965451459202 -3.3702240620554166e-17 0.00416741329356185 -6.874001966831456e-18 0.999991316295517
366.65 -5.000177633278036 145.00000000000435 15.09021923759648 4.720605681806916e-18 -0.0007485391203486605 7.740259099404173e-19 0.9999997198445535
367.15 -4.9998145461119154 145.00000000000435 15.090268238169132 -2.060516203325038e-18 -2.74687598950196e-05 2.985159200870789e-17 0.9999999996227336
367.65 -5.0000408344128715 145.00000000000435 15.090284887967927 -8.82898313656647e-19 5.967264433314758e-05 4.4395449193663364e-17 0.9999999982195877
368.15 -5.000000422157768 145.00000000000435 15.090288805268656 -2.5248780136362437e-18 -1.537789867389604e-05 -1.156824635678016e-17 0.9999999998817601
368.65 -4.999997157259758 145.00000000000435 15.090293939690877 6.082519335436541e-19 4.986454392993621e-07 -4.0221305801352175e-17 0.9999999999998757
369.15 -5.000000796714422 145.00000000009678 15.090277558000233 -5.181718602948918e-09 8.78675208195818e-07 -0.005000905902860033 0.9999874953915068
369.65 -4.999999957964433 145.0000000020803 15.090296146808123 2.86389071552863e-08 -2.867307511284559e-07 -0.09180812624548831 0.9957767159133665
370.15 -4.999999959191912 144.99999999881797 15.09024643873107 -8.03991446286883e-09 2.3853686780088802e-08 -0.25642511624632386 0.9665641001806651
370.65 -5.000000014631008 144.99999999934224 15.090234504331708 -3.891695841498238e-09 1.1229047855716426e-08 -0.3470061178202624 0.9378628653461603
371.15 -4.9999999984736485 145.00000000023624 15.090193134794768 2.112765509450625e-09 -4.663852717329974e-09 -0.37365034026386573 0.9275696325455558
371.65 -4.999999999468274 144.99999999998167 15.090160342582733 -3.4101568356866004e-10 6.082239609161063e-10 -0.3804717854504583 0.9247925283414331
372.15 -5.000000000255811 144.9999999999886 15.090138259281682 -4.521649016023822e-11 1.327105106564865e-10 -0.3821483586083461 0.9241009858305242
372.65 -4.999999999961237 145.00000000000435 15.09011595887682 3.598665219927746e-11 -7.889324107474676e-11 -0.38255454980753767 0.9239329068831525
373.15 -4.999999999994205 145.00000000000435 15.090093613145024 -6.253712551713904e-12 1.4518159895501203e-11 -0.382652439927235 0.9238923693903602
373.65 -5.000000000004262 145.00000000000435 15.090071376001996 -4.4271598336950336e-13 1.1033038316322244e-12 -0.3826759843220577 0.923882617556551
374.15 -4.9999999999991465 145.00000000000435 15.090049205230562 5.339212120470845e-13 -1.2908160379205518e-12 -0.38268164292374135 0.923880273720132
374.65 -4.99999999999999 145.00000000000435 15.090027094874834 -1.2763229642060468e-13 3.0820622533550873e-13 -0.3826830025413803 0.9238797105499795
375.15 -5.00000000000012 145.00000000000435 15.090005042428851 -3.149371484636431e-15 7.610546236440107e-15 -0.3826833291351762 0.9238795752705102
375.65 -5.00000000000012 145.00000000000435 15.08998304428305 6.176520160987971e-16 -1.5070115314757185e-15 -0.3826834075707704 0.9238795427814297
376.15 -5.00000000000012 145.00000000000435 15.089961094023456 -4.5692119264110035e-17 1.269199059592195e-16 -0.3826834264098382 0.9238795349780327
376.65 -5.00000000000012 145.00000000000435 15.089939190069652 7.475105091396608e-18 -1.5383199234230098e-17 -0.38268343093475066 0.9238795331037527
377.15 -5.00000000000012 145.00000000000435 15.089917329590707 4.7415084175651866e-18 -1.3990053007450531e-18 -0.38268343202155874 0.923879532653582
377.65 -5.00000000000012 145.00000000000435 15.089895510247045 -4.4137182430880945e-18 -2.777554552056076e-18 -0.38268343228258334 0.9238795325454621
378.15 -5.00000000000012 145.00000000000435 15.089873730044568 -4.535136140814196e-19 1.1792883741353921e-18 -0.3826834323452728 0.9238795325194953
378.65 -5.00000000000012 145.00000000000435 15.089851987255445 1.4879117826500845e-19 -1.484551923254421e-17 -0.3826834323603286 0.9238795325132589
379.15 -5.00000000000012 145.00000000000435 15.089830280387217 -6.726092691808211e-18 -3.2176692714701713e-18 -0.3826834323639441 0.9238795325117614
379.65 -4.999997239836446 144.99993799931713 15.089808611466712 0.0002143565354410948 0.00010015875008749282 -0.3826834192327075 0.9238795076544691
380.15 -4.999932509570038 144.99848160126666 15.089787009402672 0.0009272142063301178 0.00043324954689645263 -0.38268320916464144 0.9238790580980267
380.65 -4.999639490392183 144.99188853189636 15.08976535855547 0.0019259930788605995 0.0008999444192882075 -0.3826824005425047 0.9238775140491993
381.15 -4.998878361484024 144.97476267764827 15.08974344535333 0.0031861978910043753 0.0014888080708284814 -0.3826804313333438 0.923874081825036
381.65 -4.997348114867417 144.94033041145317 15.089720989499515 0.00463239241640592 0.0021646314206116507 -0.38267680551706906 0.923868127943899
382.15 -4.994703187795689 144.8808149189208 15.089697765974357 0.006191007263535964 0.0028930984797367987 -0.3826711378276177 0.9238593516785798
382.65 -4.990571360357325 144.78783858977573 15.089673678351918 0.007801689005224472 0.003646102083902451 -0.3826631960161447 0.9238477785885342
383.15 -4.984568823649765 144.6527620297177 15.08964876237856 0.00941074049563564 0.004398674985430737 -0.38265292746288393 0.9238337657423987
383.65 -4.97631361570841 144.46698649259199 15.089623198779016 0.01097179662373502 0.005129300797165639 -0.38264044669872205 0.9238179466228084
384.15 -4.96543743391961 144.22221989901726 15.089597295827637 0.012445464687623437 0.005819737515880172 -0.38262601259137885 0.9238011558513971
384.65 -4.951595839937494 143.91070679800663 15.089571456461268 0.013798699044953337 0.006454713793210979 -0.382609994120941 0.9237843498205023
385.15 -4.9344769528782315 143.52542438325682 15.08954613668754 0.015004269046590185 0.00702166719262053 -0.3825928288672429 0.9237685291238137
385.65 -4.913808703565765 143.06024616247407 15.089521798403497 0.016040196332551496 0.007510467538108392 -0.38257497895819914 0.9237546700580765
386.15 -4.889364723945887 142.51007490948754 15.089498862195304 0.01688920384779827 0.007913146280897074 -0.3825568877737787 0.9237436681927325
386.65 -4.860968946572058 141.8709465499474 15.089477664378416 0.017538200085663785 0.008223643922197002 -0.38253894056918814 0.9237362947111039
387.15 -4.8284989881357525 141.14010661649908 15.08945842161356 0.017977811860840298 0.008437582603225269 -0.3825214316860077 0.9237331648162238
387.65 -4.791888390463804 140.31606090385915 15.08944120553598 0.018201977522562845 0.008552070125613206 -0.38250454040182474 0.9237347166166396
388.15 -4.75112779179236 139.39860194753166 15.089425928878846 0.018207607546302174 0.008565539108129395 -0.38248831679670225 0.9237411986488707
388.65 -4.706265100500008 138.38881294276715 15.089412343746538 0.017994314933535878 0.008477622623843327 -0.3824726782789797 0.9237526643614212
389.15 -4.657404742898682 137.28905071368882 15.08940005198909 0.0175642137320044 0.008289065480065872 -0.38245741666478034 0.9237689723234626
389.65 -4.60470605614335 136.10290933636372 15.089388527021953 0.016921780265189226 0.008001668314344845 -0.38244221499065734 0.9237897914839088
390.15 -4.548380896839108 134.8351660141745 15.089377145883462 0.016073768477578344 0.007618259965728258 -0.3824266725990597 0.9238146113624938
390.65 -4.488690535501127 133.49171079927245 15.08936522978324 0.015029168205063588 0.007142692175356346 -0.3824103365101275 0.9238427574981378
391.15 -4.425941906665074 132.07946175026353 15.089352090842775 0.013799193224881413 0.006579849612294574 -0.3823927367105593 0.9238734127338176
391.65 -4.360483409504722 130.6062694469412 15.089260304164519 0.012395877026270758 0.005934990933602913 -0.38237342685566705 0.9239056664779265
392.15 -4.292700063721867 129.08080729995797 15.089083003791568 0.010840615170015316 0.005217859776568404 -0.38235198995877107 0.9239384236931893
392.65 -4.223007067380328 127.51243106978067 15.08906968144451 0.009142941220680349 0.004432551679716373 -0.3823281636062873 0.9239707432732304
393.15 -4.151846377029867 125.91109297654987 15.08904686815342 0.007327516063288868 0.0035903875624019987 -0.3823017013268998 0.9240015291048235
393.65 -4.07967949849278 124.28718337965282 15.089017392547722 0.005416839736085921 0.0027017291414796955 -0.38227255853611936 0.9240297882087832
394.15 -4.006981199758976 122.65138983154276 15.088985653373387 0.003433823311526624 0.0017771667376359696 -0.38224080792229864 0.9240546603392898
394.65 -3.9342335121787886 121.01456067422687 15.088951323719847 0.001404726141902541 0.0008289417651646489 -0.3822066586924825 0.9240754350436681
395.15 -3.8619192666517277 119.38755966471365 15.088914960314291 -0.0006430711216559281 -0.0001301139131066349 -0.3821704533283989 0.9240916156597614
395.65 -3.7905156619637803 117.7811213273531 15.088877515248255 -0.002681026343239572 -0.0010865604303362938 -0.3821326476604806 0.9241029548032887
396.15 -3.7204879040914154 116.2057079436276 15.0888402232195 -0.004679795374822186 -0.002026523244001691 -0.3820937877001334 0.9241094795097369
396.65 -3.6522829646195945 114.67136934246149 15.088803790252827 -0.006609722546099818 -0.0029359306511187503 -0.3820544815306775 0.924111500318766
397.15 -3.5863235383590752 113.18760727579145 15.088768743701868 -0.008441349622408702 -0.0038007614219057817 -0.3820153686539993 0.9241096016930649
397.65 -3.5230022737651563 111.76324600929262 15.088735499938391 -0.010145962939971344 -0.004607311723322854 -0.38197708899456334 0.924104612908054
398.15 -3.4626763491564088 110.40631074330501 15.08870433327116 -0.011696170774396211 -0.005342476898129735 -0.3819402535309085 0.9240975599267398
398.65 -3.4056624681460157 109.12391549782843 15.088675380029986 -0.013066492953249607 -0.005994039538847569 -0.3819054182413413 0.9240896005095045
399.15 -3.352232348029167 107.92216209815793 15.08864865346829 -0.014233947803264108 -0.0065509564161811695 -0.3818730625900378 0.9240819464571702
399.65 -3.30260877485036 106.80605189705099 15.088624065435575 -0.015178622766629077 -0.007003637404118924 -0.3818435732748896 0.9240757782902245
400.15 -3.256962298804286 105.77941186914208 15.08860145158108 -0.01588421574340879 -0.007344209817575128 -0.3818172334651959 0.9240721587091326
400.65 -3.215408643484104 104.84483671142378 15.088580596456076 -0.01633853621209959 -0.007566762431915951 -0.381794217332872 0.9240719517180059
401.15 -3.1780069022713953 104.00364858060969 15.088561255717991 -0.01653395734273351 -0.007667564435588167 -0.3817745893792317 0.9240757542618104
401.65 -3.1447585948685703 103.25587609425699 15.088543173627183 -0.01646781268424339 -0.007645255708759922 -0.3817583079075786 0.9240838466038062
402.15 -3.1156076566010142 102.60025421772686 15.088526095038498 -0.01614273349553435 -0.007501006103781319 -0.3817452319942204 0.9240961664850699
402.65 -3.090441432660988 102.03424665346884 15.088509772001004 -0.0155669253771254 -0.007238642818522547 -0.3817351314460364 0.9241123104386859
403.15 -3.069092748933314 101.55409234285239 15.088493965818989 -0.014754385572334678 -0.006864746496826584 -0.38172769945574647 0.924131563593702
403.65 -3.0513431304466607 101.15487768392171 15.088478445986805 -0.01372506522665928 -0.00638871836851506 -0.38172256791114156 0.9241529570419909
404.15 -3.0369272378581615 100.83063606124311 15.08846298780923 -0.012504984043796586 -0.005822822524849842 -0.38171932550149623 0.9241753495146856
404.65 -3.025538591735872 100.57447627670058 15.088447370759326 -0.011126308167331655 -0.005182209277641799 -0.38171753880691095 0.9241975278806813
405.15 -3.0168366537982094 100.37874146314542 15.088431379669396 -0.009627405580671012 -0.004484927358342905 -0.38171677637075785 0.924218318973116
405.65 -3.0104553337525566 100.23520005674939 15.088414810590278 -0.008052896618041224 -0.0037519343454792257 -0.3817166352727007 0.9242367035564073
406.15 -3.006012990010356 100.135270399546 15.088397482460104 -0.006453719825892031 -0.0030071159272055683 -0.38171676889627665 0.9242519218793087
406.65 -3.0031239924137805 100.07028054185159 15.088379254480895 -0.004887234842789817 -0.002277325149536187 -0.3817169134139336 0.9242635591320769
407.15 -3.0014119152718415 100.03176481610699 15.08836004730032 -0.0034173833804887204 -0.00159245230273341 -0.38171690903040384 0.924271598041814
407.65 -3.000524429561629 100.01179876027825 15.088339863893573 -0.00211492592097847 -0.0009855341536742011 -0.3817167103141434 0.9242764244952529
408.15 -3.000149964199802 100.00337398141606 15.088318803793978 -0.001057764353535491 -0.0004929073383181443 -0.3817163781256507 0.9242787700945876
408.65 -3.000036207929038 100.00081456934778 15.088297062530488 -0.00033134825397318143 -0.00015440429273214822 -0.38171604385964997 0.9242795725470658
409.15 -3.0000105256927587 100.00023669769308 15.088274907269676 -2.914339185880063e-05 -1.3580391986465124e-05 -0.3817158350845307 0.9242797304993521
409.65 -3.000000219336718 100.00000487501177 15.088252615649129 -5.05549135005625e-05 -2.3557752966740697e-05 -0.3817157633379929 0.9242797590061823
410.15 -2.999999669727427 99.99999259847304 15.08823033828718 1.4535077997982057e-06 6.757906251958495e-07 -0.38171574484396825 0.9242797683253946
410.65 -3.0000001060783745 100.00000236843516 15.088208087040972 2.1337337795114675e-06 9.952828370917848e-07 -0.3817157399208981 0.9242797703569509
411.15 -2.999999993450729 99.99999985337958 15.088185857289838 -7.604516333140713e-07 -3.547179504541149e-07 -0.3817157387128273 0.9242797708584866
411.65 -2.9999999947464713 99.99999988373114 15.08816365031107 7.11453523790311e-08 3.316135233173016e-08 -0.38171573842068357 0.9242797709795157
412.15 -3.0000000019630533 100.0000000434065 15.088141466587434 3.085651657940248e-08 1.4416052726030694e-08 -0.38171573835039796 0.9242797710085455
412.65 -2.999999999793369 99.99999999541619 15.08811930644675 -1.3677999507386476e-08 -6.3880437559589146e-09 -0.38171573833353484 0.9242797710155103
413.15 -2.9999999999257474 99.99999999837802 15.088097170189078 1.8364844946020305e-09 8.57125204519498e-10 -0.38171573832949224 0.92427977101718
413.65 -3.000000000035484 100.00000000077613 15.08807505806161 3.9873184052937285e-10 1.8664924612382422e-10 -0.38171573832852346 0.9242797710175801
414.15 -2.99999999999489 99.99999999988754 15.088052970267679 -2.3867969873012355e-10 -1.1161842599650178e-10 -0.3817157383282917 0.9242797710176758
414.65 -2.9999999999990905 99.99999999998019 15.08803090697341 4.150332983413194e-11 1.9396107572777603e-11 -0.3817157383282394 0.9242797710176973
415.15 -3.000000000000648 100.0000000000138 15.088008868312869 4.254979296323489e-12 1.9980202754619183e-12 -0.38171573832822764 0.9242797710177022
415.65 -2.999999999999911 99.99999999999795 15.087986854392545 -4.0417849665248514e-12 -1.8924504239847912e-12 -0.38171573832822764 0.9242797710177022
416.15 -3.0000000000000466 99.99999999999795 15.087964865295328 1.6439548857358356e-13 1.3080386219340434e-13 -0.38171573832822764 0.9242797710177022
416.65 -2.999999980205586 99.9998151973708 15.087942952317407 0.0008910779199935727 0.00036800193090730856 -0.3817155922144876 0.9242793285663498
417.15 -2.9999999669090247 99.99357469663754 15.08792196793341 0.004457881141572485 0.0018410469040043727 -0.3817127566441742 0.9242684184029715
417.65 -2.9999999886640016 99.96328956218893 15.087898926032633 0.009031332796023857 0.0037298925852759543 -0.3817032007496082 0.9242332981811109
418.15 -2.999999972208512 99.88482289332623 15.087869514685949 0.014213451019817544 0.005870148507036737 -0.38168193065264405 0.9241657984257385
418.65 -2.9999999101049517 99.73100908563814 15.08783077478067 0.019424219550926887 0.008022278215382874 -0.38164858152416614 0.9240685596684178
419.15 -2.999999744814051 99.47458522175418 15.087783639710727 0.024143616303580882 0.009971405603102999 -0.3816071253925705 0.9239554419514519
419.65 -2.9999994105339294 99.09101161321483 15.087733354873121 0.028017813048954548 0.011571295171125276 -0.381564521030141 0.9238450214029709
420.15 -2.999998847202272 98.56048427969743 15.087686831483012 0.030797194044445874 0.012718797393424257 -0.38152914632306334 0.9237560692833624
420.65 -2.9999980119799985 97.86935554857739 15.087650710784915 0.03232531375634541 0.013349303716413645 -0.38150846769003244 0.9237035018130245
421.15 -2.999996897486045 97.01102213681577 15.087629501049653 0.032525418122963876 0.013431160906806806 -0.3815072107428284 0.9236958099092195
421.65 -2.9999955417212902 95.9863255303015 15.0876243479994 0.03138714575336977 0.012960140229780356 -0.38152624892977094 0.9237340543815951
422.15 -2.999994026206932 94.80352346783063 15.087632625115992 0.02895716688010945 0.011955548418003639 -0.3815623577998819 0.9238120558092415
422.65 -2.999992462208831 93.47788754184471 15.087648288890518 0.025332527727524402 0.010457487277974924 -0.3816088462508272 0.923917524707632
423.15 -2.9999909714507633 92.03098141678564 15.087662981508148 0.020656045692832078 0.008524984873042412 -0.381656890895434 0.9240339117377028
423.65 -2.9999896708205056 90.48967405160933 15.08766777067278 0.01511271861003261 0.0062345456440146335 -0.381697284146582 0.924142802521315
424.15 -2.9999886660650477 88.88494200437235 15.087655244282182 0.008925890264340874 0.0036785716738915366 -0.3817222365690755 0.924226666301147
424.65 -2.9999880508293386 87.25051471721063 15.087621469330598 0.002351991229781423 0.0009631530011861741 -0.3817268681993408 0.9242716800639704
425.15 -2.9999879018451847 85.6214165620821 15.087567446263785 -0.004327054936970889 -0.001795137598512138 -0.3817100920030201 0.9242702309063192
425.65 -2.9999882641340183 84.0324595212692 15.087502609153475 -0.0108142498026591 -0.0044736133954046 -0.3816747279948641 0.9242226143059045
426.15 -2.9999891297955847 82.51674049886374 15.087436879657739 -0.016810328110200612 -0.00694878803253997 -0.38162686125889406 0.9241374713641857
426.65 -2.9999904232900887 81.10419710108867 15.087375259700504 -0.022028875497266676 -0.009102584410725348 -0.381574618897964 0.9240306714683475
427.15 -2.9999920063661296 79.82027833025417 15.087321309439616 -0.026212421743300938 -0.010828903479765938 -0.38152665555143694 0.9239226455172058
427.65 -2.999993704714305 78.68478719104085 15.087277420031475 -0.029148107691384647 -0.01204001711145791 -0.38149065786687153 0.9238345651502052
428.15 -2.9999953459440776 77.71095167961089 15.08724508825689 -0.030682466267814488 -0.012672636094656988 -0.38147211690984945 0.9237840735683068
428.65 -2.999996793129205 76.90478096317226 15.087225095634539 -0.030734837442725222 -0.012693466988286474 -0.38147352462377887 0.9237814653229939
429.15 -2.9999979629935485 76.26476296706305 15.087217337379007 -0.02930922734095027 -0.012104150700971504 -0.38149406418015525 0.9238272228743816
429.65 -2.999998827429034 75.7819601040401 15.087220464707915 -0.026505284432782095 -0.010945834738864077 -0.38152980383107993 0.9239116123242659
430.15 -2.9999994044951013 75.44055836230201 15.087231610872198 -0.022527411151561687 -0.009302925313595115 -0.38157438626217577 0.9240167525949203
430.65 -2.999999744836533 75.21892402686693 15.087246453253643 -0.01769321589996192 -0.007306552821797113 -0.38162022052567884 0.924120972428887
431.15 -2.9999999162652817 75.09122358825636 15.087259758004635 -0.012440072486182258 -0.005137262384525475 -0.381660081883812 0.9242047581722207
431.65 -2.9999999873455248 75.02965876029678 15.087266465467822 -0.007331127876084341 -0.003027519472499115 -0.38168892624548595 0.9242568107790584
432.15 -3.00000001268716 75.00736985648759 15.087263197112781 -0.0030614067875180083 -0.0012642879512241743 -0.38170544000653245 0.9242780893399329
432.65 -3.000000025025315 75.00206024285404 15.087249783439292 -0.00046603563717204175 -0.00019246505999876814 -0.3817124441567161 0.9242809939319814
433.15 -3.00000003207264 75.0003817120766 15.087229948895507 -0.0002817615186671046 -0.00011633418610952227 -0.3817147980938736 0.9242801090540448
433.65 -2.9999999918370093 74.99991615525124 15.087208801206737 -8.569585165482915e-05 -3.541151295082387e-05 -0.3817155199833712 0.9242798565402528
434.15 -3.0000000017592443 75.00000755226937 15.087187848661832 2.8723352515597492e-05 1.1868478921784348e-05 -0.3817156864843381 0.9242797919060541
434.65 -3.000000002086505 75.00000410661966 15.087166898183401 -3.2075989522954167e-06 -1.3248974295049666e-06 -0.38171572601613185 0.924279776095925
435.15 -2.9999999990420956 74.99999834301462 15.08714594414093 -1.090578422328761e-06 -4.5138089308242617e-07 -0.3817157353885338 0.9242797722310045
435.65 -3.0000000001042406 75.0000001947573 15.087124999239933 5.273858148084828e-07 2.1821126243401787e-07 -0.381715737625416 0.9242797713077782
436.15 -3.0000000000631792 75.00000005754944 15.087104064351186 -7.632407113504455e-08 -3.156428072897035e-08 -0.3817157381601546 0.9242797710871106
436.65 -2.9999999999690514 74.9999999702853 15.087083141192792 -1.4199657790506061e-08 -5.889381991744791e-09 -0.3817157382880198 0.9242797710343075
437.15 -3.0000000000043108 75.00000000455488 15.087062231350997 9.259730500836781e-09 3.836628611704792e-09 -0.3817157383186036 0.9242797710216768
437.65 -2.9999997246177585 74.99902474857349 15.087050276299564 0.01226791952186329 0.005067191879867024 -0.3816859159507517 0.9241967773596127
438.15 -3.00000020866132 74.89029534865075 15.087501445051485 0.08835742913848314 0.03655904655957906 -0.38058641138135607 0.9197882279647602
438.65 -3.00000272085914 74.33584499178964 15.086043739127494 0.11245320217668811 0.046590348102958715 -0.37990254531727274 0.9169829185133775
439.15 -2.999999451099311 73.20137399481712 15.084776780052833 0.08097815091477022 0.033418863628955034 -0.3800557252786618 0.9208058233477264
439.65 -2.999986854614431 71.662382886037 15.085993899943645 0.009022596192665405 0.003702618008106 -0.3809560147905569 0.924541723327145
440.15 -2.9999794777467583 70.09470466158187 15.0872409792061 -0.0685478989613417 -0.028321495324718695 -0.38066586032937844 0.921733465395638
440.65 -2.9999920458732667 68.88982441168973 15.08637128736711 -0.10777194701303083 -0.0445683160887669 -0.3795536138948455 0.917789696399668
441.15 -2.9999982246509544 68.24670617024357 15.084794424011857 -0.08876388102244345 -0.036619242408633755 -0.37961630130892327 0.9201475252869966
441.65 -2.99999734555916 68.06164512366593 15.085392345936192 -0.025642483390414125 -0.010561067983822702 -0.38062412577418975 0.9243139086734805
442.15 -3.0000009875208424 68.02726135446414 15.086831520768014 0.002660594202753519 0.0010991579479046932 -0.38126003780618484 0.9244633560408548
442.65 -3.0000001622099663 67.9986697753875 15.086860998002862 -0.0069241376735890035 -0.0028592630925870868 -0.3815912284623941 0.9243008251065264
443.15 -2.9999997303819512 67.99921224035725 15.086785076213433 0.000705891359384321 0.0002914275923767767 -0.38169015597886863 0.9242900202945903
443.65 -3.0000001641929783 68.00035491306475 15.086779104851614 0.00021099116320914398 8.729581979138981e-05 -0.3817098292071664 0.9242821831826061
444.15 -2.9999999796900223 67.99995496912874 15.086759930819108 -0.00011186045443376823 -4.626815828690888e-05 -0.38171434077144123 0.9242803402625852
444.65 -2.9999999889953792 67.99998867179795 15.086740170756396 1.7243976581362548e-05 7.12973847553918e-06 -0.38171540661447195 0.9242799078228199
445.15 -3.0000000058202683 68.00000631690203 15.086720645546139 2.7292587413732277e-06 1.1316869553874925e-06 -0.38171565922140427 0.9242798036830834
445.65 -2.9999999991233652 67.99999897603769 15.086700950481548 -1.958055939361956e-06 -8.110208068898865e-07 -0.3817157194309992 0.9242797788195861
446.15 -2.999999999755902 67.99999985927055 15.086681149440738 3.7091255072436777e-07 1.5355483572654347e-07 -0.3817157338121086 0.9242797728827146
446.65 -3.0000000001548766 68.00000011020218 15.086661265003618 2.8384562275824456e-08 1.1811092066671613e-08 -0.3817157372487216 0.9242797714635239
447.15 -2.999999999971928 67.99999997824892 15.086641310233736 -3.347595585746559e-08 -1.3885789784411964e-08 -0.3817157380701671 0.9242797711242772
447.65 -2.99999999999585 67.99999999864629 15.086621298155439 7.58880906835453e-09 3.145865042182278e-09 -0.3817157382665317 0.9242797710431818
448.15 -2.999999793574433 67.99920422331094 15.086606363597753 0.009227425002899903 0.0038113988101785195 -0.38171955188546514 0.9242242755821151
448.65 -3.0000013193556514 67.91871521861252 15.086854448530307 0.06673988485103689 0.027710886391385962 -0.38249225870749665 0.921128420240257
449.15 -3.000011191037908 67.49722926614129 15.08612106980273 0.09588503562090596 0.040775137451764955 -0.3891420423971474 0.915266037252964
449.65 -3.0000504240101074 66.57638112478632 15.085064156785455 0.08757424966877574 0.039194709916086465 -0.406024288117585 0.9088117533175686
450.15 -3.000250400284725 65.20275274839415 15.08526202455785 0.046252399086024604 0.022663863839496857 -0.43432296326559433 0.8992833971751314
450.65 -3.0006788684286025 63.59980391224437 15.086320428673666 -0.013462321404515658 -0.0064352297902553835 -0.4701887173574408 0.8824397564648325
451.15 -3.0009715246542124 62.08498596181521 15.086570425880723 -0.06475978966786419 -0.037469578212323405 -0.5074791485784627 0.8584096423671178
451.65 -3.000736505957118 60.94018382257043 15.085706447085958 -0.08628788308924687 -0.05570222887553967 -0.5420924909258453 0.8340188212577014
452.15 -3.000286291359557 60.294607791684655 15.08480157936753 -0.07138998731084782 -0.050034396518092675 -0.5717575756199204 0.8157777292854091
452.65 -3.000063638477449 60.06830706776382 15.085200955352208 -0.029802676632585387 -0.02202496841191507 -0.5931556058924827 0.8042344984084614
453.15 -3.0000232232064765 60.02785805623929 15.08625569807739 0.002423324983657444 0.0018376671270839352 -0.6038518218106809 0.7970907901685199
453.65 -3.000000879052611 60.00219853324538 15.086411270418182 -0.005318767169750209 -0.004075672589065336 -0.6074591287738322 0.7943226715120736
454.15 -2.9999986913567414 59.99867785987651 15.08633918638788 -0.0002700507322553008 -0.00020700210402146914 -0.6084446602558282 0.7935962321161188
454.65 -3.0000004858522242 60.000293426553014 15.086327308819904 0.000349771570761019 0.00026894246593492626 -0.6086848796513198 0.7934119501328781
455.15 -2.999999977274216 60.000011214175295 15.086309516729528 -8.603739864891206e-05 -6.623195056432274e-05 -0.6087430782387176 0.7933674135653326
455.65 -2.9999999703067637 59.99997687125011 15.086290075022 1.5259571465142447e-07 1.3174104320374616e-07 -0.6087570392240834 0.7933567086721378
456.15 -3.000000010300116 60.00000581720906 15.08627086276244 5.849383579946145e-06 4.5004356429582234e-06 -0.6087603796200489 0.7933541454800529
456.65 -2.999999999257357 59.99999993629889 15.086251530709744 -1.6739433320652686e-06 -1.2890540202517915e-06 -0.6087611782446957 0.793353532706363
457.15 -2.999999999445521 59.99999961835483 15.08623210296804 7.381301383158041e-08 5.706352501033877e-08 -0.6087613690943345 0.7933533862651515
457.65 -3.0000000002153415 60.00000011284966 15.08621260390387 9.404368396570846e-08 7.23821901759528e-08 -0.6087614146944983 0.7933533512749152
458.15 -2.9999999999789844 59.99999999416672 15.086193045053607 -3.179444446380577e-08 -2.4491991838112862e-08 -0.6087614255890494 0.7933533429152402
458.65 -2.9999999999901203 59.99999999389809 15.086173437619253 2.5690493613986983e-09 1.9825403626582384e-09 -0.6087614281917891 0.7933533409180887
459.15 -3.000000000004408 60.000000002134726 15.08615379127822 1.4559132102738913e-09 1.1209624704177507e-09 -0.6087614288135688 0.7933533404409805
459.65 -2.9999999999994533 59.999999999813085 15.086134114294925 -5.901863897101008e-10 -4.547969701505e-10 -0.6087614289621035 0.7933533403270058
460.15 -2.999999999999815 59.99999999990614 15.086114413768103 6.752175795332898e-11 5.2079837465758544e-11 -0.6087614289975858 0.7933533402997793
460.65 -3.0000000000000973 60.00000000003938 15.086094695790093 2.1404153419475006e-11 1.6492290997541074e-11 -0.6087614290060614 0.7933533402932758
461.15 -2.9999999999999907 59.9999999999951 15.08607496558781 -1.0726127886047397e-11 -8.262099364145048e-12 -0.6087614290080858 0.7933533402917223
461.65 -2.9999999786056786 59.99955485619584 15.0860554796363 0.001628393748876672 0.0012494519017316604 -0.6087414168109436 0.7933660407798843
462.15 -2.999999972922253 59.986745423409765 15.08603908826092 0.007305998552845698 0.005599928886771279 -0.6083011363536724 0.793652940958729
462.65 -3.000001020890107 59.928375685663106 15.086014469146251 0.01400661054746783 0.010688591187813687 -0.60647129496049 0.7949101441473356
463.15 -3.0000085131631247 59.78351550594709 15.085970860308352 0.02101457853217752 0.015873748486706293 -0.6022135533863934 0.7979005249502154
463.65 -3.0000349037559935 59.51016875554118 15.085906602566421 0.027381927649292356 0.020317474481044234 -0.5946912897073103 0.8032307888864676
464.15 -3.0000983764017035 59.07125068292497 15.085659375758196 0.03235379909327797 0.023374038887393242 -0.5833040095860323 0.8112726535457611
464.65 -3.000216136843312 58.439560587012025 15.085561386667514 0.035485215445463535 0.024725152733598696 -0.5676568358722762 0.8221284467737173
465.15 -3.000392263162595 57.6007599880418 15.085535524563284 0.03644983441037139 0.02425579552625673 -0.5475340947180513 0.8356371707123428
465.65 -3.0006019073592247 56.55481823910962 15.085534327062696 0.03509217387684642 0.022076069573545465 -0.5228823038931542 0.8513960786614937
466.15 -3.000781689119309 55.316051549558 15.085561484190652 0.03137670911341071 0.01845016059887402 -0.49381091688046286 0.8688071547062471
466.65 -3.0008404277762972 53.912094536989095 15.085601545598529 0.025426801610885154 0.013782235644391669 -0.4606004736334296 0.8871362530238202
467.15 -3.0006973604064355 52.381926800736075 15.085633813260442 0.017538079650693 0.008586509886926242 -0.42371513868234273 0.9055849871003443
467.65 -3.0003344862562638 50.77314177520433 15.085638138478169 0.008173849568567954 0.0034423942791817425 -0.38380993519461676 0.9233695206962168
468.15 -2.9998290534592424 49.138665540247494 15.085600498963217 -0.0020596218510840624 -0.0010791722596672445 -0.3417223774000064 0.9397980688047577
468.65 -2.999334102702973 47.533146826042525 15.085523319989939 -0.012453845538743308 -0.004515960207779054 -0.29844040600856514 0.9543363305963688
469.15 -2.999007694473033 46.009262139363365 15.085428324113458 -0.0222434466548259 -0.006609793981212107 -0.25504732273510305 0.9666500932964813
469.65 -2.9989330242831156 44.614165663787375 15.08533045855707 -0.03065486413924182 -0.0073547505244718914 -0.2126545602764387 0.976618771549555
470.15 -2.9990834470737107 43.386280444017196 15.085243728839613 -0.03696846712298627 -0.006974120321346898 -0.17233589716703693 0.9843195785068752
470.65 -2.9993529854902934 42.35260634788748 15.085180818466236 -0.0405954635244752 -0.005836354788492815 -0.13507069219243759 0.9899867945658021
471.15 -2.999623852809887 41.5267256743506 15.08514911458797 -0.04116354948481294 -0.004348616572866899 -0.10169626990247088 0.9939539830473226
471.65 -2.999822157341326 40.907724251010656 15.085149664836946 -0.03859457528179776 -0.002865816428655461 -0.07286723746182455 0.9965904934122626
472.15 -2.9999327921926886 40.48027420314714 15.085177744391466 -0.033160795160371105 -0.0016345194702926114 -0.04902056997355642 0.9982457982530659
472.65 -2.9999792249810375 40.216121216004794 15.085223373764364 -0.0255180619378206 -0.0007727191745904575 -0.03034534272837975 0.9992133864168914
473.15 -2.9999934338811483 40.07719462365212 15.085272053365856 -0.0167232028074643 -0.00027885712983900595 -0.016754426975891457 0.9997197336770296
473.65 -2.9999970593889103 40.02053480868826 15.085307640803384 -0.008245604869840112 -6.45101550744298e-05 -0.007854958068476916 0.9999351506335362
474.15 -2.999998689029134 40.00522234428518 15.085318660481592 -0.0019837726347970847 -5.688696779995391e-06 -0.0029162655107618195 0.9999937799852772
474.65 -2.999999758431636 40.001497610235205 15.085306164657393 -0.0002778539101110962 -6.977796770980187e-08 -0.0008364439683660839 0.9999996115792684
475.15 -3.0000000591761458 39.999868381306925 15.085284841166652 -0.000390798509209494 -1.2946916156202391e-08 -0.000212048230303656 0.9999999011560317
475.65 -2.9999999919664977 39.999974816703435 15.085263793055542 5.94167303162296e-05 -2.1242093029074253e-08 -5.1713854165520166e-05 0.9999999968976645
476.15 -2.999999996592915 40.00001852858285 15.085242931409896 6.3465219382449025e-06 3.2624552319796016e-09 -1.2440045079615438e-05 0.9999999999024834
476.65 -3.0000000014494392 39.99999663385076 15.085221992800706 -6.1247519999236295e-06 9.686500052476381e-10 -2.977462948875774e-06 0.999999999976811
477.15 -2.999999999824858 39.99999967526833 15.085201046146228 1.2794203838527372e-06 -4.961546341903091e-10 -7.112950903484535e-07 0.9999999999989285
477.65 -2.9999999999487144 40.00000032534934 15.085180094231548 6.19504996516392e-08 7.234441728608694e-11 -1.698005819695856e-07 0.9999999999999837
478.15 -3.000000000026627 39.999999930579534 15.0851591391364 -1.0616302532272035e-07 1.4045830072250067e-11 -4.0523157641348524e-08 0.9999999999999936
478.65 -2.9999999999960307 39.999999997071555 15.085138184159442 2.569969619297733e-08 -8.985142322096477e-12 -9.669691879411022e-09 0.9999999999999996
479.15 -2.9999999999992775 40.000000005638675 15.08511723190441 9.594069423458565e-11 1.56620001115342e-12 -2.3072442436735586e-09 1.0
479.65 -3.0000000000004805 39.99999999861002 15.085096284591181 -1.8081399564839865e-09 1.8029128624609985e-13 -5.504980708479867e-10 1.0
480.15 -2.9999999999999076 40.00000000000169 15.085075344125508 5.040431516754067e-10 -1.5884935850635215e-13 -1.3134165980610582e-10 1.0
480.65 -3.0000000000000018 40.000000000095845 15.085054412135056 -1.7004035840639535e-11 4.5107173016249715e-14 -3.133518893185283e-11 1.0
481.15 -3.0000000000000018 39.99999999997275 15.085033490009229 -3.014294096198494e-11 -1.1335484026585957e-15 -7.47539018938747e-12 1.0
481.65 -3.0000000000000018 40.000000000000895 15.085012578932742 9.659675354863551e-12 -5.2331635845333694e-17 -1.7830378047487148e-12 1.0
482.15 -3.0000000000000018 40.000000000001975 15.084991679914522 -5.128793867285135e-13 1.1006198150010795e-17 -4.250291758800108e-13 1.0
482.65 -3.0000000000000018 39.99999999999973 15.084970793812168 -5.75399638237589e-13 1.1322660555139363e-18 -1.0101216034424747e-13 1.0
483.15 -3.0000000000000018 39.99999999999973 15.08494992135344 3.340356600756243e-14 4.283536958903679e-18 -2.378616484978243e-14 1.0
483.65 -3.0000000000000018 39.99999999999973 15.084929063154362 -1.42099647519343e-15 -7.65936697104288e-19 -5.354893308810402e-15 1.0
484.15 -2.9999999365940764 39.99999915564672 15.08490821977507 2.9377184122779486e-05 2.204009998197733e-06 -2.6500952416957012e-08 0.9999999995660613
484.65 -2.999962964417532 39.999506212173664 15.08488742516824 0.0007487394015407822 5.6159797502660206e-05 -7.183513992507249e-06 0.9999997180918517
485.15 -2.999634766077379 39.99513024893196 15.08486667532555 0.0020321354631220438 0.0001525315941459141 -6.167054348305611e-05 0.9999979216759984
485.65 -2.998547229804548 39.98063013536698 15.084845642529855 0.0037050174313265592 0.000278677462932055 -0.0002265274414740985 0.9999930719110125
486.15 -2.9960877131285857 39.94783857549606 15.084823916899659 0.005691614295705437 0.00042990680290329466 -0.0005663448685183478 0.999983549844866
486.65 -2.9915306877764833 39.88708484870229 15.084801065441038 0.007858315639510135 0.0005976962098126506 -0.001139758438713012 0.9999682947900158
487.15 -2.984084862660555 39.78782379848579 15.084776913477585 0.010097898289966618 0.0007758321362516436 -0.001997691691920063 0.9999467184618018
487.65 -2.9729344997980056 39.63918724428691 15.084751572609068 0.012320598007189867 0.0009594778728676685 -0.003183201170391031 0.9999185714333271
488.15 -2.957274385225194 39.43045071905983 15.08472543923947 0.014449863176967856 0.0011445500964049641 -0.004731712896877772 0.9998837444184725
488.65 -2.9363402289955585 39.15143910887533 15.084699163857863 0.016422683992349633 0.0013274554632629117 -0.006671356760689002 0.9998420006738326
489.15 -2.909434362430683 38.79286936484675 15.084673561687566 0.018188062886208445 0.0015047290458040507 -0.009023323712917572 0.9997927334143402
489.65 -2.8759469967500486 38.34663366513504 15.084649502805174 0.01970556587046081 0.0016727462598074296 -0.011802225227473418 0.9997347648618384
490.15 -2.835373332663095 37.80602671872566 15.08462779354892 0.02094396549295675 0.0018275253500849578 -0.015016449432628321 0.9996662026431433
490.65 -2.7873267736425906 37.16592044851268 15.0846090604675 0.02188002205609165 0.001964630940660123 -0.018668455338101502 0.9995843604395686
491.15 -2.731548495501553 36.42288937208329 15.084593667766592 0.022496942750884718 0.002079137278804517 -0.02275536223382518 0.9994857468941949
491.65 -2.6679136214823247 35.57529007859315 15.084581645892113 0.022784266072719807 0.002165793379474301 -0.027268894752571177 0.9993660960516612
492.15 -2.5964342080507175 34.62329776142709 15.084572644073415 0.022736265806794234 0.00221911376583569 -0.03219597127887167 0.9992204747625357
492.65 -2.5172593033333235 33.568903621310646 15.084565977181496 0.022351982227385263 0.002233662677093947 -0.037519023251194515 0.9990434037297018
493.15 -2.4306722390839703 32.41587576897984 15.08456064437119 0.02163479241365806 0.0022043052196951654 -0.04321629071392824 0.9988290289196873
493.65 -2.3370853909252682 31.169687192397134 15.084555416765802 0.020592382400168772 0.002126493172203465 -0.04926217047615686 0.9985713146159627
494.15 -2.2370326016354305 29.8374138405418 15.084548942811344 0.019236828921763566 0.0019965342655790955 -0.055627572534848485 0.9982642593210684
494.65 -2.1311594802017844 28.42760598060056 15.08453987183953 0.017584786073335242 0.001811831267739402 -0.06228028761262428 0.9979021286384256
495.15 -2.020211801255514 26.950135969897822 15.084526984569619 0.01565771127021525 0.0015710768372346848 -0.06918536822194811 0.9974797003545203
495.65 -1.9050222439477236 25.41602556305262 15.084509317893284 0.013482062900329841 0.0012743966460417727 -0.07630552322945815 0.9969925160289914
496.15 -1.7864957263606454 23.837255874694527 15.084486270978047 0.01108940666077305 0.0009234399901183274 -0.08360152394062113 0.9964371317415376
496.65 -1.665593607142805 22.22656312286496 15.084457680190248 0.008516373136095235 0.0005214220712009731 -0.09103261812665601 0.9958113586139882
497.15 -1.5433170380709118 20.597223290489506 15.084423852368559 0.005804420670037996 7.312530465854167e-05 -0.09855694724856837 0.995114481606221
497.65 -1.420689757767453 18.962828861445345 15.084385549686827 0.0029993732540844827 -0.00041513220052193583 -0.10613196154823144 0.9943474433834802
498.15 -1.2987406166824875 17.337060812052126 15.084343924657034 0.0001507217182673433 -0.0009355544633718521 -0.11371482776926979 0.9935129792640934
498.65 -1.178486117008084 15.733459067151234 15.084300585840609 -0.002689304846673678 -0.0014789492531435476 -0.12126282504250237 0.9926156897869688
499.15 -1.060913239782667 14.165194668783418 15.084257895157736 -0.005466869356896801 -0.002034834188421174 -0.12873372581565612 0.9916620395209649
499.65 -0.9469628048061262 12.64484690118658 15.084217367976953 -0.008127799099151215 -0.002591571901405695 -0.13608616035169147 0.9906602745631912
500.15 -0.8375136051759967 11.1841886296571 15.084179896518359 -0.010618991218822486 -0.0031365551548152727 -0.1432799651289685 0.9896202557748588
500.65 -0.733367541560949 9.793983216513713 15.084146063473186 -0.012889841661357938 -0.0036564391592581375 -0.15027651704193168 0.9885532109402941
501.15 -0.6352359553388663 8.483796322012557 15.084116111230683 -0.014893652928680098 -0.004137440830954936 -0.15703905626487896 0.9874714150258966
501.65 -0.5437273594106179 7.261825886959677 15.084089985732328 -0.016588972499012918 -0.00456571093683383 -0.1635330012049839 0.9863878130796015
502.15 -0.45933676462332307 6.1347535999254115 15.084067409823634 -0.0179408126201859 -0.004927779024962289 -0.16972625882771736 0.9853156049209589
502.65 -0.38243680348814635 5.107621132701444 15.08404796285342 -0.01892172353476422 -0.0052110649213082515 -0.17558953308806988 0.984267813682218
503.15 -0.3132708631894247 4.1837344104683 15.084031154366109 -0.019512704680604544 -0.005404441488033455 -0.18109663345625063 0.9832568615163905
503.65 -0.25194845272605887 3.3645991669014554 15.084016482012972 -0.019703951288886672 -0.005498825910038045 -0.1862247848223231 0.9822941752525542
504.15 -0.19844304234244842 2.649891019459372 15.084003468958711 -0.019495444414356806 -0.005487771219375334 -0.19095493963970653 0.9813898425403264
504.65 -0.1525926252118365 2.0374632873166028 15.0839916808199 -0.018897399954630877 -0.0053680269702953524 -0.19527209313672045 0.9805523352699768
505.15 -0.11410326005301108 1.5233957630990085 15.083980725722311 -0.017930597221939563 -0.005140038508037042 -0.19916560277396636 0.9797883120139183
505.65 -0.08255585824180925 1.102087638723396 15.083970243223993 -0.01662661092750038 -0.004808358161106529 -0.20262951370679216 0.9791025051933065
506.15 -0.057416480058524115 0.7663977742702515 15.083959888804674 -0.015027973145679413 -0.004381948589848281 -0.20566289257362871 0.9784976919584107
506.65 -0.03805040268416803 0.5078354863933799 15.08394932071952 -0.013188294945898476 -0.0038743677749321468 -0.20827017216501523 0.9779747407459558
507.15 -0.023740218538114866 0.31680501949759327 15.08393819548874 -0.011172381485194642 -0.003303835850386755 -0.21046150913414224 0.9775327184977505
507.65 -0.013708217788082292 0.18290684993933082 15.08392617707168 -0.009056379263132278 -0.002693195208455098 -0.21225315566044928 0.9771690368643454
508.15 -0.007143304460730026 0.09529896298060093 15.083912962485197 -0.0069279988589308625 -0.002069786117007659 -0.21366784377961387 0.976879609446226
508.65 -0.00323269223994168 0.043121237309422654 15.083898322830235 -0.004886858662034048 -0.0014652697591423373 -0.21473517803192824 0.9766589859887361
509.15 -0.0011986238836939867 0.015986076610565732 15.083882153261028 -0.003044991705457405 -0.0009154386812621551 -0.2154920284357344 0.9765004227741979
509.65 -0.000340356667100173 0.004538446465401333 15.083864518927177 -0.0015275444900367194 -0.0004600609933353215 -0.21598291200043224 0.9763958401568121
510.15 -8.165414727533058e-05 0.0010885124901581899 15.08384567772463 -0.0004736682885834043 -0.0001428094227481978 -0.21626034754232898 0.9763356069122401
510.65 -2.402008089967071e-05 0.0003201366516858469 15.083826056675475 -3.755309490139146e-05 -1.1329620738953322e-05 -0.21638516580106426 0.9763080756004483
511.15 -3.542502603372977e-07 4.688152069033123e-06 15.08380614889698 -7.32361617808476e-05 -2.2095873900150755e-05 -0.21642555599733293 0.9762991205872729
511.65 8.207589727158868e-07 -1.0921651569928213e-05 15.083786235435692 2.1216844619966704e-06 6.386023438685974e-07 -0.21643616861864487 0.976296770919976
512.15 -2.589226639811441e-07 3.4386203553043845e-06 15.083766337895872 3.3744250737006848e-06 1.0192400972433623e-06 -0.21643878468023123 0.9762961909552443
512.65 1.2051310507467776e-08 -1.602438998415161e-07 15.08385894890058 -1.1465683063117579e-06 -3.4631998657375963e-07 -0.2164394127687995 0.9762960517173378
513.15 1.44159663139832e-08 -1.9099953294590353e-07 15.157851120121833 7.863914022005296e-08 2.3736971765474114e-08 -0.21643942407678132 0.9762960492111522
513.65 -4.8970103450337606e-09 6.420175716141768e-08 15.159321392930662 5.640960221767635e-08 1.70704643241365e-08 -0.2164394017641288 0.976296054157745
514.15 -2.020083970573879e-10 2.1759952726891556e-09 15.135674137670753 -1.9954555768647614e-08 -6.036989174610924e-09 -0.21643939423207445 0.9762960558275611
514.65 -2.6789181176645685e-10 3.0750540401239702e-09 15.096221254323469 1.8373657881621493e-09 5.551204026604803e-10 -0.21643939224109046 0.9762960562689513
515.15 -5.867797700042605e-10 7.265171894654287e-09 15.034363204318598 8.939003164389592e-10 2.709806062606792e-10 -0.21643939174993826 0.976296056377837
515.65 -4.932058617604315e-10 6.034980187822834e-09 14.946584227691883 -3.789352827373064e-10 -1.1480280986901488e-10 -0.21643939163174805 0.9762960564040392
516.15 -4.972760264731611e-10 6.089164003343559e-09 14.830028891971637 4.4254268500696196e-11 1.3390163223623314e-11 -0.21643939160358155 0.9762960564102835
516.65 -5.02666354248251e-10 6.159575409880682e-09 14.682422814905907 1.3968668699391993e-11 4.242751960823042e-12 -0.2164393915968962 0.9762960564117656
517.15 -5.008649920727761e-10 6.136011921379523e-09 14.502111551386351 -7.013632130509305e-12 -2.1279274346543484e-12 -0.2164393915953125 0.9762960564121167
517.65 -5.009964511348556e-10 6.137746097888185e-09 14.287971682870863 1.0024810988653873e-12 3.037664930786641e-13 -0.21643939159493755 0.9762960564121999
518.15 -5.010850225270349e-10 6.138895714774263e-09 14.039497670618605 2.0541438597614544e-13 6.255638927390682e-14 -0.21643939159485093 0.9762960564122191
518.65 -5.010508649315954e-10 6.138451355863711e-09 13.756721324295583 -1.275154234065744e-13 -3.877167908031423e-14 -0.21643939159482972 0.9762960564122237
519.15 -5.010543191271057e-10 6.138496569879823e-09 13.440156192683553 2.164216678832217e-14 6.577693983135177e-15 -0.21643939159482598 0.9762960564122246
519.65 -5.01055726488077e-10 6.138514703689393e-09 13.09052012683375 2.76093112398862e-15 8.460499174363755e-16 -0.21643939159482598 0.9762960564122246
520.15 -5.010550905294869e-10 6.138506462641043e-09 12.709129335494127 -2.2709682948423826e-15 -6.89668991294391e-16 -0.21643939159482598 0.9762960564122246
520.65 -5.010551641789795e-10 6.138507527374137e-09 12.297698960191672 4.530920973122927e-16 1.31091610650709e-16 -0.21643939159482598 0.9762960564122246
521.15 -5.010551860005765e-10 6.138507795200654e-09 11.858232394186567 3.134710335903717e-17 9.098675998985992e-18 -0.21643939159482598 0.9762960564122246
521.65 -5.010551777340909e-10 6.138507640107897e-09 11.393044518524505 -4.438215462632142e-17 -1.794005753617447e-17 -0.21643939159482598 0.9762960564122246
522.15 -5.010551814935628e-10 6.138507664610477e-09 10.904723242772937 1.2818888342041873e-17 2.418129457097546e-18 -0.21643939159482598 0.9762960564122246
522.65 -5.010551772462093e-10 6.138507669931734e-09 10.396094924392862 4.520582571854767e-18 1.5253862787522197e-18 -0.21643939159482598 0.9762960564122246
523.15 -5.010551712535604e-10 6.138507659538151e-09 9.87019089820912 -3.449046254968701e-18 -1.3191660780281964e-17 -0.21643939159482598 0.9762960564122246
523.65 -5.010551795410762e-10 6.138507663977984e-09 9.330213730591872 6.899196309177375e-19 1.3686435736357995e-17 -0.21643939159482598 0.9762960564122246
524.15 -5.010551751479652e-10 6.138507667912096e-09 8.779503474072092 -2.22595370220899e-17 4.107318063271121e-18 -0.21643939159482598 0.9762960564122246
524.65 -5.010551746226602e-10 6.138507675873886e-09 8.221503917986908 1.3493295670949662e-17 9.481059345759956e-18 -0.21643939159482598 0.9762960564122246
525.15 -5.01055173238987e-10 6.1385076611411805e-09 7.659728826902117 -5.134823655337841e-18 -3.0250784771631354e-18 -0.21643939159482598 0.9762960564122246
525.65 -5.010551871859513e-10 6.13850766504182e-09 7.097728167058444 -5.654208508117767e-18 1.122117819978112e-17 -0.21643939159482598 0.9762960564122246
526.15 -5.010551813291497e-10 6.138507660472558e-09 6.539054320314315 -9.155817849329586e-19 -4.446876449036354e-18 -0.21643939159482598 0.9762960564122246
526.65 -5.010551821608256e-10 6.138507658083043e-09 5.987228285292619 -1.4903939726172267e-18 -5.473185423625819e-19 -0.21643939159482598 0.9762960564122246
527.15 -5.0105518435079e-10 6.138507664854032e-09 5.4457058657756345 -1.5879840526245468e-18 2.5561060065432395e-18 -0.21643939159482598 0.9762960564122246
527.65 -5.010551796926206e-10 6.13850766574349e-09 4.917843846680928 9.305269791876215e-19 -4.1567305000438705e-18 -0.21643939159482598 0.9762960564122246
528.15 -5.010551757949367e-10 6.138507666155362e-09 4.406866158239114 -1.2696861109406225e-18 -8.409217862411285e-18 -0.21643939159482598 0.9762960564122246
528.65 -5.010551813605699e-10 6.138507665346458e-09 3.9158300292784114 -3.4202161231531242e-18 5.117413564470879e-18 -0.21643939159482598 0.9762960564122246
529.15 -5.010551770236548e-10 6.138507667561343e-09 3.4475921307999 -2.044067446801237e-18 8.163935141011637e-18 -0.21643939159482598 0.9762960564122246
529.65 -5.010551761276296e-10 6.138507660480939e-09 3.004774711301851 -1.9751445718582263e-17 -9.545173624355129e-18 -0.21643939159482598 0.9762960564122246
530.15 -5.01055183729163e-10 6.138507674869941e-09 2.589731725582572 1.2589734479211767e-17 9.013590147191316e-18 -0.21643939159482598 0.9762960564122246
530.65 -5.010551753783822e-10 6.138507663898253e-09 2.2045149590193147 -9.822662588395635e-18 -3.659155147248402e-18 -0.21643939159482598 0.9762960564122246
531.15 -5.010551713951806e-10 6.138507666671157e-09 1.8508401495876594 -9.624811290741855e-18 2.2756816416536835e-18 -0.21643939159482598 0.9762960564122246
531.65 -5.010551775010131e-10 6.138507667226226e-09 1.530053110152814 3.3608953971234886e-18 4.816146130740509e-18 -0.21643939159482598 0.9762960564122246
532.15 -5.010551777409726e-10 6.138507664295047e-09 1.243095853833295 -6.954365411078078e-18 2.0418606021682132e-19 -0.21643939159482598 0.9762960564122246
532.65 -5.010551811280352e-10 6.1385076638324895e-09 0.9904727255103694 -1.3515811922482104e-19 6.101791704499248e-18 -0.21643939159482598 0.9762960564122246
533.15 -5.010551771903306e-10 6.13850766471849e-09 0.7722165428357688 2.6325002617164987e-18 -1.700799027314212e-19 -0.21643939159482598 0.9762960564122246
533.65 -5.010551835638491e-10 6.13850767009716e-09 0.5878547503768479 1.5352851050916766e-18 6.57438895445543e-18 -0.21643939159482598 0.9762960564122246
534.15 -5.010551839107714e-10 6.138507670917948e-09 0.4363755908353948 -1.127631709249898e-18 1.024065987548931e-18 -0.21643939159482598 0.9762960564122246
534.65 -5.01055183431376e-10 6.138507665437174e-09 0.3161942975847819 -9.891960733489397e-18 1.3593125086166562e-18 -0.21643939159482598 0.9762960564122246
535.15 -5.010551825742269e-10 6.13850766744882e-09 0.2251193130922324 1.7052636181881877e-18 6.221349636083599e-18 -0.21643939159482598 0.9762960564122246
535.65 -5.010551761268002e-10 6.13850765882706e-09 0.1603185381298671 -2.824106341679368e-18 -1.6199388904953413e-18 -0.21643939159482598 0.9762960564122246
536.15 -5.010551796723054e-10 6.138507657630737e-09 0.11828561703160134 7.389690460022291e-18 5.253906285456105e-18 -0.21643939159482598 0.9762960564122246
536.65 -5.01055181225416e-10 6.138507662013031e-09 0.09480626462463734 7.125147322576894e-19 -2.1744022704511953e-18 -0.21643939159482598 0.9762960564122246
537.15 -5.010551834934502e-10 6.138507658778006e-09 0.08492464085582467 -4.880496971183655e-18 -3.2845440627458225e-18 -0.21643939159482598 0.9762960564122246
537.65 -5.010551818034255e-10 6.138507665493524e-09 0.0829097795486268 4.8145500308755116e-18 6.827597782460349e-18 -0.21643939159482598 0.9762960564122246
538.15 -5.010551747601802e-10 6.138507666951757e-09 0.0827711828451285 3.367999855821009e-19 -1.1666238322177794e-18 -0.21643939159482598 0.9762960564122246
538.65 -5.01055174073462e-10 6.138507661791396e-09 0.08271184314554861 -4.622282361193746e-18 -5.63404566721803e-18 -0.21643939159482598 0.9762960564122246
539.15 -5.010551781079631e-10 6.13850766433785e-09 0.08270165407470355 -1.1451459884472328e-18 -4.137043928554812e-19 -0.21643939159482598 0.9762960564122246
539.65 -5.010551777617532e-10 6.1385076713653024e-09 0.0826837132780006 1.0031656116831464e-17 -5.966176924401996e-18 -0.21643939159482598 0.9762960564122246
540.15 -5.010551710267784e-10 6.138507663416425e-09 0.08266537859728956 -4.131886481394993e-19 -6.861475438374116e-18 -0.21643939159482598 0.9762960564122246
540.385 -5.0105517158835e-10 6.138507656937698e-09 0.08265682591096472 -8.77478325957853e-18 4.709644747428579e-18 -0.21643939159482598 0.9762960564122246


==> figures/figureRealworld/ORB/eval_cfg.yaml <==
align_type: sim3
align_num_frames: 1000


==> figures/figureRealworld/SVO-MR/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 500


==> figures/figureRealworld/SVO_GPS/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 500


==> figures/figureRealworld/SVO_LC/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 500


==> figures/figureRealworld/VINS/eval_cfg.yaml <==
align_type: se3
align_num_frames: 500


==> figures/figureSimulation/ORB/eval_cfg.yaml <==
align_type: sim3
align_num_frames: 150


==> figures/figureSimulation/ORB/stamped_traj_estimate_aligned.txt <==
# time x y z qx qy qz qw
18.195000 -5.500571 -0.688459 14.129825 0.537852 -0.521064 0.476735 -0.460360
18.280000 -4.500743 -0.479246 13.639252 0.531982 -0.518870 0.478733 -0.467529
18.380000 -3.876105 -0.410923 13.255080 0.526915 -0.516776 0.480430 -0.473804
18.495000 -3.181865 -0.333616 12.831505 0.522117 -0.514102 0.482277 -0.480106
18.575000 -2.661396 -0.169350 12.404988 0.516331 -0.512445 0.484225 -0.486135
18.690000 -1.948268 -0.190238 12.140164 0.513115 -0.509501 0.485506 -0.491331
18.985000 -0.669432 0.047159 11.499924 -0.501992 0.504853 -0.488927 0.504062
19.075000 -0.407615 0.063038 11.271594 -0.499117 0.502726 -0.490339 0.507658
19.985000 0.597715 -0.106336 9.508281 -0.481850 0.495571 -0.493828 0.527602
20.380000 0.690012 -0.074441 9.346726 -0.480145 0.494986 -0.494354 0.529212
26.790000 0.706724 -0.094987 9.348449 -0.483842 0.498127 -0.490965 0.526042
27.695000 0.799284 -0.095513 9.406466 -0.488782 0.501867 -0.487160 0.521438
28.000000 0.851946 -0.061910 9.446587 -0.488852 0.504569 -0.485210 0.520582
28.180000 0.888604 -0.065873 9.458071 -0.488693 0.505824 -0.483738 0.520883
28.300000 0.963953 0.006081 9.437115 -0.488263 0.506083 -0.484259 0.520550
28.790000 1.266267 0.392839 9.766410 -0.487830 0.509694 -0.485574 0.516190
29.390000 1.804268 0.375098 10.326115 -0.488855 0.510872 -0.484552 0.515015
29.695000 2.144954 0.359716 10.678857 -0.488828 0.511009 -0.484462 0.514988
29.890000 2.401796 0.351733 10.947448 -0.488708 0.511044 -0.484553 0.514982
29.990000 2.540917 0.345560 11.090608 -0.488695 0.510910 -0.484603 0.515081
30.395000 3.137828 0.321448 11.718167 -0.488039 0.510341 -0.485338 0.515574
30.775000 3.826925 0.291374 12.443431 -0.486961 0.509310 -0.486453 0.516561
31.095000 4.377553 0.269694 13.021821 -0.485910 0.508331 -0.487600 0.517433
31.290000 4.772067 0.251245 13.432384 -0.484922 0.507505 -0.488513 0.518308
31.490000 5.177721 0.236486 13.863374 -0.483972 0.506593 -0.489543 0.519116
31.695000 5.607769 0.213747 14.314852 -0.482993 0.505431 -0.490610 0.520153
31.890000 6.028832 0.200452 14.758105 -0.481856 0.504409 -0.491798 0.521077
32.100000 6.467596 0.175393 15.216073 -0.480626 0.503043 -0.493067 0.522333
32.285000 6.917254 0.154697 15.688221 -0.479512 0.501727 -0.494351 0.523408
32.475000 7.369070 0.138662 16.162538 -0.478151 0.500359 -0.495769 0.524620
32.675000 7.820405 0.116728 16.638373 -0.476745 0.499000 -0.497105 0.525928
33.075000 8.728215 0.070135 17.583668 -0.473986 0.495849 -0.500080 0.528575
33.295000 9.175221 0.051395 18.051622 -0.472507 0.494281 -0.501588 0.529937
33.500000 9.616679 0.032151 18.514559 -0.471094 0.492771 -0.502990 0.531270
33.700000 10.054318 0.011472 18.973610 -0.469682 0.491397 -0.504294 0.532556
33.890000 10.478298 -0.005931 19.419892 -0.468284 0.489952 -0.505675 0.533807
34.075000 10.895021 -0.027196 19.843580 -0.466977 0.488332 -0.507144 0.535041
34.295000 11.293027 -0.037793 20.258128 -0.465513 0.487074 -0.508465 0.536209
34.475000 11.678682 -0.055199 20.662196 -0.464417 0.485769 -0.509660 0.537207
34.795000 12.227894 -0.078374 21.239300 -0.462801 0.484097 -0.511157 0.538687
35.090000 12.720557 -0.102145 21.756659 -0.461583 0.482712 -0.512425 0.539770
35.285000 13.032120 -0.111773 22.079943 -0.460823 0.482057 -0.513109 0.540353
35.575000 13.459005 -0.137263 22.525630 -0.460236 0.481223 -0.513669 0.541065
35.795000 13.710303 -0.144044 22.795441 -0.459923 0.480968 -0.513946 0.541295
35.975000 13.948442 -0.159200 23.039607 -0.459916 0.480789 -0.514004 0.541405
36.175000 14.160521 -0.164930 23.263083 -0.459952 0.480932 -0.513962 0.541287
36.975000 14.798184 -0.191293 23.928407 -0.462134 0.482815 -0.512148 0.539469
46.090000 15.311289 -0.202552 24.435218 -0.482187 0.500842 -0.493635 0.522473
46.395000 15.344123 -0.197312 24.431963 -0.485510 0.502390 -0.490507 0.520853
46.795000 15.437676 -0.194026 24.438789 -0.491057 0.503833 -0.484910 0.519498
47.790000 16.037412 -0.191982 24.453978 -0.509810 0.498939 -0.464956 0.524375
48.195000 16.471321 -0.181184 24.465639 -0.518882 0.492465 -0.454596 0.530643
48.590000 17.023457 -0.176106 24.483394 -0.528594 0.483029 -0.443064 0.539413
48.995000 17.711344 -0.165374 24.499640 -0.538971 0.470254 -0.430063 0.550834
49.295000 18.318296 -0.162311 24.511106 -0.547173 0.458277 -0.419387 0.560979
49.590000 18.996219 -0.149363 24.528950 -0.555422 0.444636 -0.408022 0.572121
49.880000 19.744825 -0.142809 24.550714 -0.563904 0.429008 -0.395812 0.584207
50.190000 20.562411 -0.138635 24.573541 -0.572539 0.411302 -0.382906 0.597004
50.480000 21.433737 -0.124571 24.590521 -0.580946 0.391506 -0.369275 0.610624
50.890000 22.649895 -0.122481 24.606032 -0.591805 0.363028 -0.350375 0.628662
51.175000 23.611828 -0.119862 24.625542 -0.599882 0.339701 -0.335389 0.642074
51.890000 25.928219 -0.104575 24.641441 -0.616696 0.278469 -0.298653 0.673014
52.290000 27.227932 -0.126228 24.623331 -0.625815 0.244133 -0.276033 0.687430
52.595000 28.168830 -0.094355 24.679389 -0.632339 0.217442 -0.259335 0.696858
52.875000 29.076320 -0.085593 24.687807 -0.638396 0.191220 -0.242179 0.705149
53.295000 30.212571 -0.062042 24.740488 -0.646347 0.157199 -0.219155 0.713789
53.490000 30.760164 -0.062461 24.743448 -0.649885 0.140411 -0.207286 0.717612
53.795000 31.502911 -0.052615 24.768768 -0.654952 0.117160 -0.189911 0.721973
54.090000 32.179977 -0.044269 24.794650 -0.659601 0.095060 -0.172750 0.725291
54.390000 32.788651 -0.041105 24.812042 -0.663749 0.074551 -0.155823 0.727735
54.695000 33.325720 -0.035079 24.837861 -0.667541 0.056031 -0.138994 0.729336
55.390000 34.297629 -0.016033 24.883353 -0.674500 0.020643 -0.101596 0.730959
56.980000 35.204552 -0.003470 24.916706 -0.681442 -0.015264 -0.034985 0.730876
57.775000 35.268156 -0.007425 24.922374 -0.682346 -0.016874 -0.016197 0.730655
58.380000 35.276344 -0.003671 24.921368 -0.682481 -0.017103 -0.010815 0.730623
61.895000 35.340281 -0.003164 24.918818 -0.682698 0.000601 0.008544 0.730650
63.095000 36.132101 0.002711 24.944367 -0.682520 0.021439 0.029213 0.729968
63.390000 36.537958 0.008359 24.954242 -0.682327 0.023620 0.031086 0.730004
63.675000 37.043797 0.011515 24.969529 -0.682321 0.024120 0.031319 0.729983
64.000000 37.647897 0.017090 24.986326 -0.682358 0.022865 0.030008 0.730044
64.300000 38.343298 0.020909 25.013098 -0.682486 0.020176 0.027050 0.730120
64.585000 39.135721 0.028570 25.033409 -0.682462 0.015862 0.022217 0.730411
64.890000 39.972645 0.033907 25.058014 -0.682588 0.010571 0.016660 0.730537
65.195000 40.884906 0.039007 25.077553 -0.682423 0.003886 0.009743 0.730882
65.475000 41.831030 0.040162 25.098775 -0.682218 -0.003603 0.001917 0.731137
65.690000 42.472855 0.051834 25.120792 -0.682189 -0.008773 -0.003442 0.731115
65.985000 43.447290 0.057170 25.139453 -0.681782 -0.017124 -0.011538 0.731264
66.290000 44.400060 0.063438 25.146489 -0.681195 -0.024865 -0.019438 0.731422
66.595000 45.318725 0.065296 25.156490 -0.680476 -0.032317 -0.026809 0.731566
66.780000 45.910849 0.077419 25.167840 -0.679981 -0.036684 -0.031525 0.731633
67.080000 46.713109 0.077604 25.172102 -0.679320 -0.042245 -0.037107 0.731685
67.300000 47.209770 0.067561 25.178031 -0.679089 -0.045223 -0.040372 0.731549
67.495000 47.671420 0.079566 25.179129 -0.678551 -0.047557 -0.042681 0.731768
68.880000 49.692690 0.090806 25.201549 -0.678218 -0.042218 -0.037907 0.732667
72.090000 50.104223 0.094383 25.214101 -0.679539 -0.009932 -0.005631 0.733551
77.580000 50.123732 0.099553 25.212214 -0.679626 -0.005602 -0.001028 0.733537
78.000000 50.138908 0.088529 25.215732 -0.679769 -0.002701 0.001159 0.733421
79.495000 50.657826 0.096908 25.104722 -0.679385 0.008660 0.012894 0.733618
79.795000 50.866613 0.102334 25.071758 -0.679419 0.010540 0.014519 0.733531
80.090000 51.127182 0.106102 25.018444 -0.679319 0.012215 0.016166 0.733563
80.790000 51.947885 0.113882 24.866962 -0.679155 0.015064 0.018846 0.733599
81.495000 53.085593 0.124688 24.654663 -0.679009 0.016239 0.019711 0.733686
81.800000 53.652114 0.129352 24.543324 -0.678839 0.016361 0.019667 0.733841
82.085000 54.282746 0.134246 24.433857 -0.678910 0.016030 0.018968 0.733801
82.290000 54.735306 0.132882 24.339106 -0.678677 0.015658 0.018521 0.734036
82.875000 56.245724 0.129801 24.054296 -0.678702 0.013565 0.016128 0.734111
83.080000 56.764902 0.147941 23.960437 -0.678650 0.012781 0.015104 0.734195
83.375000 57.622316 0.138421 23.797508 -0.678675 0.011236 0.013288 0.734232
84.090000 59.713478 0.140605 23.400981 -0.678844 0.006766 0.008117 0.734206
84.395000 60.628273 0.138819 23.233101 -0.678990 0.004621 0.005596 0.734112
84.695000 61.573850 0.144015 23.053559 -0.678989 0.002327 0.002892 0.734139
84.995000 62.542922 0.136975 22.866302 -0.679034 -0.000132 0.000029 0.734107
85.280000 63.480630 0.129935 22.679420 -0.678949 -0.002305 -0.002598 0.734177
85.590000 64.446035 0.131660 22.498186 -0.679052 -0.004907 -0.005467 0.734053
85.880000 65.359701 0.134316 22.326881 -0.679158 -0.007180 -0.008300 0.733910
86.095000 65.969169 0.130233 22.213261 -0.679201 -0.008701 -0.010145 0.733831
86.305000 66.564160 0.129418 22.097508 -0.679190 -0.010179 -0.012003 0.733794
86.575000 67.437493 0.129573 21.931083 -0.679186 -0.012397 -0.014612 0.733716
86.805000 68.013483 0.137025 21.823276 -0.679226 -0.013711 -0.016174 0.733622
87.080000 68.822328 0.136181 21.665849 -0.679261 -0.015558 -0.018420 0.733500
87.380000 69.565479 0.135963 21.518309 -0.679205 -0.017082 -0.020400 0.733466
87.690000 70.276508 0.143112 21.376494 -0.679276 -0.018253 -0.022077 0.733323
87.985000 70.938941 0.141664 21.243970 -0.679313 -0.019202 -0.023537 0.733219
88.280000 71.535266 0.143783 21.122711 -0.679282 -0.019834 -0.024468 0.733201
88.890000 72.581558 0.138252 20.914209 -0.679376 -0.020033 -0.025467 0.733074
89.995000 73.908565 0.127495 20.639308 -0.679531 -0.017018 -0.023097 0.733086
90.375000 74.210635 0.125851 20.577400 -0.679589 -0.014943 -0.021227 0.733133
94.275000 74.822377 0.126082 20.446669 -0.679747 0.003339 -0.003031 0.733433
97.590000 74.819117 0.123973 20.454207 -0.679835 0.005364 -0.001205 0.733345
98.775000 74.956392 0.119704 20.449505 -0.679692 0.023385 0.008479 0.733076
100.010000 75.706450 0.110285 20.437977 -0.679663 0.057441 0.000512 0.731272
100.400000 76.185913 0.098392 20.429544 -0.679539 0.072594 -0.009311 0.729979
100.690000 76.623941 0.084755 20.416346 -0.679275 0.084774 -0.018898 0.728726
100.975000 77.137881 0.070256 20.403890 -0.678778 0.097980 -0.031057 0.727114
101.300000 77.737187 0.052472 20.388651 -0.677901 0.112253 -0.045209 0.725124
101.700000 78.638041 0.034674 20.375019 -0.675875 0.132350 -0.067395 0.721896
101.980000 79.432031 0.007353 20.356406 -0.673542 0.148772 -0.086975 0.718779
102.275000 80.226094 -0.020942 20.341077 -0.670731 0.164662 -0.107104 0.715217
102.595000 81.109084 -0.044026 20.319067 -0.666761 0.181529 -0.129273 0.711172
102.895000 82.036347 -0.076381 20.286338 -0.661650 0.198953 -0.152764 0.706612
103.195000 83.002637 -0.107857 20.253456 -0.655654 0.216503 -0.177341 0.701281
103.490000 83.997453 -0.145176 20.203657 -0.648475 0.234519 -0.202450 0.695338
103.790000 84.994218 -0.153697 20.185707 -0.640184 0.252115 -0.228245 0.688845
104.210000 86.339690 -0.200999 20.109742 -0.627342 0.275927 -0.262303 0.679340
104.580000 87.648177 -0.263291 20.034226 -0.612823 0.299783 -0.295368 0.668832
104.880000 88.610934 -0.369010 19.941830 -0.601213 0.317406 -0.318826 0.660414
105.180000 89.517936 -0.438216 19.888786 -0.589049 0.335023 -0.341394 0.651330
105.480000 90.386767 -0.480123 19.843208 -0.576562 0.352211 -0.362573 0.641922
105.795000 91.184914 -0.520267 19.805564 -0.563912 0.368852 -0.382299 0.632296
105.985000 91.686994 -0.531263 19.788181 -0.555637 0.379751 -0.394586 0.625586
106.200000 92.152779 -0.544685 19.775277 -0.547355 0.390378 -0.405997 0.619011
106.390000 92.600897 -0.552108 19.758590 -0.539241 0.400952 -0.416967 0.612042
106.580000 92.985460 -0.567819 19.751901 -0.531844 0.410806 -0.426511 0.605366
106.775000 93.351099 -0.569726 19.740858 -0.524499 0.420515 -0.435553 0.598633
106.995000 93.677323 -0.581196 19.735978 -0.517782 0.429881 -0.443691 0.591813
107.110000 93.833793 -0.587754 19.725702 -0.514498 0.434526 -0.447427 0.588462
107.290000 94.110023 -0.593212 19.719081 -0.508473 0.443343 -0.454334 0.581793
107.590000 94.465169 -0.600025 19.704089 -0.500525 0.455887 -0.463258 0.571868
108.575000 95.162719 -0.614346 19.689827 -0.484199 0.490694 -0.480807 0.541845
109.290000 95.328678 -0.625326 19.679081 -0.480713 0.507715 -0.484186 0.526028
118.210000 95.501284 -0.613180 19.573693 -0.497886 0.537351 -0.466462 0.495759
119.100000 96.150351 -0.576398 19.026872 -0.508157 0.547031 -0.455113 0.485185
119.295000 96.395392 -0.570607 18.820597 -0.508813 0.547598 -0.454451 0.484479
119.490000 96.684329 -0.554870 18.576684 -0.508598 0.547362 -0.454662 0.484773
119.685000 97.015604 -0.532552 18.294120 -0.507675 0.546490 -0.455886 0.485575
119.895000 97.393207 -0.517244 17.968933 -0.505894 0.544865 -0.457765 0.487488
120.290000 98.240240 -0.476134 17.250943 -0.500631 0.539875 -0.463657 0.492875
120.575000 98.940857 -0.443482 16.662602 -0.495539 0.535015 -0.469254 0.497997
120.890000 99.692028 -0.415186 16.025344 -0.489534 0.529348 -0.475550 0.503983
121.300000 100.736263 -0.372188 15.137319 -0.480993 0.521286 -0.484324 0.512188
121.610000 101.513051 -0.333757 14.490031 -0.474879 0.515494 -0.490479 0.517867
122.105000 102.709160 -0.278845 13.445144 -0.465814 0.506977 -0.499298 0.526016
122.395000 103.365490 -0.238073 12.889078 -0.461645 0.503251 -0.503225 0.529516
123.200000 104.711755 -0.196215 11.723932 -0.457110 0.498639 -0.507396 0.533816
123.485000 105.044445 -0.187253 11.427330 -0.457873 0.499318 -0.506602 0.533280
123.890000 105.359380 -0.166640 11.176872 -0.461444 0.502697 -0.503321 0.530126
132.500000 105.726854 -0.105108 10.918392 0.537618 -0.518532 0.479973 -0.460127
132.780000 105.868173 0.023187 10.918432 0.564096 -0.514392 0.475030 -0.437656
133.305000 106.434045 0.585225 10.931936 0.574676 -0.506373 0.464689 -0.444295
133.590000 106.968943 1.097892 10.943316 0.566945 -0.499360 0.456352 -0.470059
133.885000 107.637375 1.763364 10.944199 0.549226 -0.487983 0.446263 -0.510953
134.090000 108.117734 2.225984 10.961298 -0.534129 0.477220 -0.438328 0.542988
134.390000 108.842694 2.935256 10.973291 -0.509720 0.456005 -0.425434 0.592664
134.690000 109.506406 3.601706 10.978408 -0.490078 0.430738 -0.412225 0.635893
134.900000 109.900141 3.999807 10.965540 -0.482310 0.412736 -0.403117 0.659183
135.190000 110.378895 4.465565 10.956297 -0.483426 0.387462 -0.388650 0.682000
135.490000 110.695384 4.762064 10.958447 -0.500593 0.369219 -0.373145 0.688365
136.190000 110.963017 5.017480 10.955898 -0.580186 0.354143 -0.332081 0.653980
137.000000 111.003387 5.055049 10.957705 -0.595644 0.345194 -0.318620 0.651560
137.690000 111.014143 5.052898 10.946377 -0.603596 0.345842 -0.314630 0.645812
141.475000 111.017512 5.916713 10.995197 0.638379 -0.326643 0.331439 -0.613127
141.790000 111.023101 6.351009 11.014071 0.640086 -0.325550 0.332451 -0.611378
142.095000 111.029592 6.881774 11.036157 0.640284 -0.325170 0.332767 -0.611201
142.375000 111.032276 7.503794 11.068526 0.639019 -0.325666 0.332494 -0.612409
142.795000 111.047104 8.496240 11.111823 0.635088 -0.327490 0.330953 -0.616347
143.075000 111.050710 9.352527 11.157301 0.630629 -0.329888 0.329185 -0.620579
143.375000 111.059482 10.268953 11.196241 -0.624927 0.332551 -0.326727 0.626200
143.680000 111.079098 11.248269 11.248141 -0.618527 0.335867 -0.323681 0.632336
143.975000 111.087533 12.257118 11.294953 -0.611340 0.339298 -0.320542 0.639056
144.275000 111.100138 13.274008 11.340014 -0.603715 0.342916 -0.317005 0.646100
144.580000 111.107008 14.290851 11.398015 -0.596205 0.346883 -0.313280 0.652739
144.980000 111.117439 15.589925 11.462913 -0.586515 0.351753 -0.308522 0.661124
145.275000 111.128305 16.517892 11.505843 -0.580046 0.354697 -0.305466 0.666653
145.595000 111.138387 17.335607 11.535570 -0.574779 0.357043 -0.302880 0.671128
145.990000 111.144111 18.325070 11.596620 -0.569981 0.359490 -0.300373 0.675030
146.275000 111.153310 18.942552 11.624924 -0.568282 0.360002 -0.299459 0.676593
146.575000 111.158984 19.456860 11.645782 -0.568364 0.359972 -0.299485 0.676529
162.090000 111.163130 20.764572 11.699589 -0.614580 0.337773 -0.322930 0.635545
162.600000 111.165390 20.870768 11.702981 -0.619703 0.336744 -0.327894 0.628536
162.980000 111.157790 21.039659 11.694784 0.622664 -0.337469 0.333774 -0.622092
163.585000 111.166032 21.481787 11.665668 0.624054 -0.342173 0.345274 -0.611769
163.790000 111.163505 21.682574 11.650364 0.623281 -0.344760 0.349862 -0.608488
164.380000 111.165717 22.526108 11.605341 0.617532 -0.356867 0.366312 -0.597591
164.705000 111.168559 23.066895 11.575876 0.612527 -0.365116 0.375633 -0.591946
164.895000 111.171378 23.459862 11.550751 0.608328 -0.371153 0.382085 -0.588382
165.090000 111.172749 23.912600 11.522996 0.603258 -0.378266 0.389160 -0.584423
165.390000 111.173253 24.625479 11.484228 0.594759 -0.389486 0.399842 -0.578523
165.675000 111.176943 25.421105 11.436349 0.584744 -0.402164 0.411055 -0.572164
165.900000 111.179148 25.999995 11.399056 0.577138 -0.411558 0.418771 -0.567594
166.190000 111.181042 26.877114 11.342056 0.565182 -0.425667 0.430109 -0.560699
166.395000 111.175696 27.504838 11.300302 0.556393 -0.435873 0.437962 -0.555545
166.590000 111.179895 28.149009 11.262814 -0.547329 0.446575 -0.445371 0.550132
166.795000 111.183313 28.825435 11.205582 -0.537286 0.457630 -0.453343 0.544406
166.990000 111.183266 29.471888 11.164541 -0.527743 0.468501 -0.460317 0.538611
167.190000 111.182457 30.150753 11.112636 -0.517381 0.479828 -0.467648 0.532342
167.375000 111.181751 30.832877 11.064110 -0.506788 0.491207 -0.474719 0.525855
167.695000 111.179576 31.853539 10.994622 -0.490687 0.508495 -0.484854 0.515340
168.085000 111.179014 33.175553 10.877301 -0.468904 0.530890 -0.497793 0.500487
168.295000 111.176209 33.823499 10.827985 -0.457980 0.541938 -0.503880 0.492607
168.595000 111.176736 34.771509 10.746891 -0.441617 0.558023 -0.512868 0.480157
168.790000 111.177759 35.363412 10.695215 -0.430992 0.568037 -0.518629 0.471809
169.295000 111.171598 36.725434 10.587700 -0.405963 0.590728 -0.532176 0.450580
169.685000 111.170549 37.689130 10.509808 -0.387458 0.606565 -0.542717 0.432913
169.990000 111.167852 38.301712 10.458400 -0.375057 0.616435 -0.550256 0.420189
170.990000 111.160982 39.788328 10.338998 -0.342572 0.638499 -0.574964 0.379973
171.290000 111.162088 40.065099 10.317246 -0.335735 0.641938 -0.582172 0.369152
172.080000 111.158560 40.495240 10.286618 -0.323777 0.644222 -0.600464 0.345818
175.490000 111.161050 40.648326 10.280423 -0.317702 0.637819 -0.622680 0.323299
178.680000 111.162638 40.737722 10.280004 0.324702 -0.626040 0.633171 -0.318963
179.695000 111.164424 41.201515 10.294291 0.334178 -0.614139 0.640080 -0.318523
179.895000 111.162314 41.366146 10.299515 0.336512 -0.611728 0.640750 -0.319357
180.075000 111.160293 41.558335 10.306846 0.339063 -0.609476 0.641072 -0.320315
180.300000 111.162742 41.778069 10.311416 0.341631 -0.607292 0.641158 -0.321560
180.785000 111.167688 42.477568 10.330927 0.348535 -0.602533 0.639692 -0.325992
181.080000 111.169103 42.994311 10.341342 0.352979 -0.599997 0.637778 -0.329619
181.295000 111.167377 43.389656 10.354261 0.356227 -0.598375 0.635891 -0.332705
181.590000 111.172234 44.028224 10.365359 0.361113 -0.596242 0.632560 -0.337579
181.790000 111.168445 44.486145 10.379452 0.364390 -0.594974 0.629904 -0.341243
181.985000 111.174882 44.982541 10.389624 0.367709 -0.593859 0.626836 -0.345251
182.185000 111.173116 45.512334 10.401750 0.371112 -0.592708 0.623522 -0.349562
182.375000 111.175541 46.064744 10.413940 0.374756 -0.591654 0.619794 -0.354061
182.595000 111.178613 46.644083 10.423123 0.378242 -0.590669 0.615925 -0.358720
182.780000 111.181390 47.250218 10.434720 0.381642 -0.589682 0.611735 -0.363875
182.980000 111.184802 47.864830 10.440798 0.385302 -0.588745 0.607135 -0.369201
183.290000 111.192864 48.835715 10.451760 0.390883 -0.587586 0.599608 -0.377390
183.500000 111.201185 49.467800 10.458478 0.394715 -0.586718 0.594551 -0.382715
183.695000 111.202327 50.151166 10.472254 0.398617 -0.585797 0.588994 -0.388630
183.880000 111.204157 50.853167 10.491471 -0.402277 0.584796 -0.583563 0.394513
184.090000 111.205631 51.490105 10.496664 -0.405858 0.583770 -0.578214 0.400199
184.275000 111.209897 52.177627 10.499156 -0.409538 0.582602 -0.572408 0.406451
184.595000 111.208321 53.187027 10.512446 -0.414879 0.580578 -0.563957 0.415640
184.810000 111.210566 53.822482 10.498038 -0.418060 0.579093 -0.558603 0.421711
185.090000 111.207747 54.800583 10.498050 -0.422828 0.576507 -0.550540 0.431001
185.300000 111.207121 55.446388 10.483496 -0.425769 0.574419 -0.545429 0.437345
185.585000 111.210595 56.342109 10.474647 -0.430290 0.571524 -0.538009 0.445822
185.790000 111.207804 56.948348 10.476847 -0.433284 0.569323 -0.533077 0.451626
186.175000 111.206743 58.024374 10.449169 -0.439134 0.564315 -0.524105 0.462627
186.500000 111.207474 58.758858 10.447277 -0.443669 0.560684 -0.518006 0.469533
186.890000 111.203584 59.642473 10.443639 -0.449897 0.555133 -0.510704 0.478123
187.380000 111.201099 60.568553 10.434259 -0.457926 0.547479 -0.503214 0.487181
187.690000 111.199229 61.022136 10.435089 -0.462873 0.542829 -0.499738 0.491270
188.380000 111.196394 61.796717 10.422840 -0.474240 0.531347 -0.494918 0.497818
188.775000 111.195493 62.080262 10.419511 -0.480720 0.524912 -0.493677 0.499658
189.395000 111.192765 62.338742 10.414729 -0.489869 0.515526 -0.494067 0.500159
190.280000 111.192605 62.468866 10.409860 -0.500923 0.504365 -0.497168 0.497510
196.095000 111.193115 62.519459 10.404052 0.513393 -0.491590 0.504336 -0.490318
196.590000 111.193449 62.619728 10.403635 0.520100 -0.484748 0.506101 -0.488239
197.300000 111.190219 62.969655 10.399769 0.532950 -0.471891 0.504111 -0.489036
197.690000 111.187354 63.305509 10.386455 0.541577 -0.462834 0.500000 -0.492422
198.290000 111.188051 64.059276 10.369458 0.557054 -0.447019 0.487853 -0.501861
198.500000 111.184876 64.376065 10.363648 0.562724 -0.440985 0.482235 -0.506285
198.895000 111.183633 65.103345 10.348766 0.574267 -0.428439 0.468682 -0.516715
199.095000 111.182914 65.523163 10.333453 0.580187 -0.421358 0.460787 -0.522988
199.295000 111.179837 65.976811 10.328704 0.586323 -0.414323 0.451803 -0.529561
199.495000 111.176772 66.455356 10.313515 0.592402 -0.406748 0.442040 -0.536857
199.700000 111.177562 66.973520 10.306315 0.598514 -0.398744 0.431528 -0.544581
199.905000 111.173662 67.519446 10.298639 0.604575 -0.390402 0.420216 -0.552716
200.205000 111.170874 68.379372 10.277754 0.613307 -0.377170 0.401995 -0.565683
200.390000 111.168070 68.987934 10.263166 0.618814 -0.367724 0.389186 -0.574790
200.590000 111.165512 69.607772 10.251007 0.624321 -0.357841 0.375554 -0.584065
200.800000 111.157639 70.254521 10.239903 0.629460 -0.347804 0.361503 -0.593404
200.975000 111.142417 70.923128 10.229652 0.634328 -0.337122 0.347263 -0.602815
201.175000 111.129629 71.606190 10.207807 0.638982 -0.325936 0.331998 -0.612573
201.395000 111.115926 72.278261 10.174578 0.642866 -0.314751 0.317446 -0.621999
201.590000 111.099400 72.954566 10.147497 0.646703 -0.302893 0.302144 -0.631459
201.795000 111.104367 73.630868 10.135094 0.650422 -0.290612 0.286493 -0.640638
201.990000 111.098078 74.303574 10.115164 0.653721 -0.278118 0.270717 -0.649624
202.195000 111.092372 74.993905 10.101979 -0.656745 0.265075 -0.254533 0.658510
202.375000 111.076529 75.643464 10.092648 -0.659462 0.252020 -0.238920 0.666718
202.580000 111.078512 76.282991 10.066821 -0.661750 0.238723 -0.223206 0.674742
202.780000 111.070657 76.893930 10.070811 -0.663952 0.225893 -0.208106 0.681786
202.980000 111.069200 77.499445 10.049413 -0.665926 0.211888 -0.192492 0.688907
203.190000 111.060219 78.065777 10.041075 -0.667647 0.198930 -0.178012 0.694972
203.400000 111.056435 78.637185 10.027170 -0.669215 0.185012 -0.163280 0.700901
203.595000 111.051602 79.134416 9.999711 -0.670490 0.172190 -0.149449 0.706016
203.775000 111.042028 79.647636 9.982449 -0.671727 0.158699 -0.135726 0.710757
204.490000 111.023064 81.110540 9.925519 -0.676052 0.115027 -0.092731 0.721889
204.695000 111.023077 81.441407 9.910388 -0.677344 0.103824 -0.081968 0.723676
204.975000 111.004048 81.895348 9.896943 -0.679628 0.087720 -0.066914 0.725213
205.495000 110.993794 82.481449 9.860867 -0.684031 0.063716 -0.044422 0.725306
206.195000 110.982462 82.980203 9.837378 -0.691996 0.037999 -0.020060 0.720621
210.690000 110.967509 83.270010 9.811621 0.712238 -0.008206 -0.009285 -0.701829
210.995000 110.967410 83.295883 9.796742 0.762370 -0.007249 -0.009869 -0.647025
211.295000 110.980377 83.460028 9.780607 0.819437 -0.005786 -0.010683 -0.573041
211.490000 110.983656 83.743613 9.765394 0.827340 -0.005491 -0.010784 -0.561571
211.690000 110.964445 84.161863 9.748401 0.814770 -0.006100 -0.010340 -0.579660
211.880000 110.964885 84.732536 9.729690 0.785876 -0.006771 -0.010192 -0.618263
212.095000 110.970045 85.377772 9.714579 0.744763 -0.007538 -0.009881 -0.667213
212.295000 110.961062 86.039192 9.697062 -0.696755 0.008454 0.009262 0.717199
212.895000 110.955385 87.744033 9.633985 -0.589125 0.010063 0.008301 0.807937
213.300000 110.951879 88.292806 9.604381 -0.614759 0.009632 0.008522 0.788610
216.590000 110.957673 88.561646 9.568449 0.737425 -0.007767 -0.009896 -0.675312
216.795000 110.959069 88.619679 9.572614 0.747438 -0.007458 -0.010001 -0.664214
216.990000 110.957724 88.716295 9.563147 0.755347 -0.007308 -0.010088 -0.655206
217.190000 110.954082 88.870910 9.559604 0.761599 -0.007239 -0.010104 -0.647929
217.475000 110.952600 89.220697 9.543618 0.767604 -0.007153 -0.010139 -0.640805
217.675000 110.953286 89.523213 9.532547 0.769148 -0.007121 -0.010201 -0.638949
217.975000 110.950574 90.117136 9.501441 0.767347 -0.007097 -0.010151 -0.641113
218.175000 110.952165 90.594590 9.473818 0.763342 -0.007173 -0.010205 -0.645874
218.390000 110.942003 91.138560 9.450014 0.757421 -0.007349 -0.009921 -0.652810
218.595000 110.947094 91.739878 9.417283 0.749234 -0.007496 -0.010070 -0.662186
218.785000 110.943301 92.361112 9.386619 0.739757 -0.007582 -0.009978 -0.672758
219.090000 110.942664 93.354742 9.332206 0.722935 -0.007947 -0.009828 -0.690800
219.395000 110.942211 94.387240 9.280864 -0.704201 0.008208 0.009832 0.709885
219.595000 110.938346 95.037314 9.249134 -0.692178 0.008479 0.009656 0.721612
219.900000 110.939681 95.975537 9.194915 -0.675295 0.008669 0.009632 0.737434
220.175000 110.934296 96.811062 9.143633 -0.661994 0.009036 0.009392 0.749396
220.580000 110.935385 97.732367 9.100558 -0.652567 0.009047 0.009409 0.757618
221.075000 110.926331 98.482873 9.069270 -0.656910 0.009011 0.009303 0.753858
221.875000 110.924919 98.941409 9.043185 -0.691973 0.008446 0.009659 0.721809
222.290000 110.924250 98.979136 9.041867 0.709181 -0.008118 -0.009794 -0.704911
229.890000 110.925676 99.016342 9.036177 0.719062 -0.008593 -0.009267 -0.694831
230.795000 110.923822 99.189112 9.026669 0.729679 -0.015707 -0.001295 -0.683608
231.075000 110.925436 99.328369 9.024309 0.733171 -0.020876 0.004655 -0.679708
231.495000 110.920619 99.592481 9.005657 0.736909 -0.030932 0.016062 -0.675093
231.875000 110.918931 99.979223 8.994133 0.739612 -0.044273 0.031629 -0.670830
232.180000 110.908374 100.358942 8.973224 0.740438 -0.057248 0.046752 -0.668048
232.485000 110.905390 100.829563 8.955782 0.740138 -0.072691 0.064562 -0.665390
232.895000 110.901747 101.526361 8.919168 0.737752 -0.095123 0.090311 -0.662207
233.295000 110.900567 102.384942 8.876969 0.732486 -0.122077 0.120942 -0.658738
233.600000 110.896048 103.126146 8.835939 0.726265 -0.145037 0.146855 -0.655696
233.890000 110.886482 103.917543 8.795640 0.718286 -0.169399 0.173701 -0.652071
234.275000 110.887923 105.078641 8.732887 0.704283 -0.204757 0.211859 -0.645891
234.690000 110.877583 106.338471 8.658330 0.686141 -0.242223 0.252330 -0.637862
235.105000 110.872428 107.657666 8.585476 0.664570 -0.281521 0.293443 -0.626884
235.490000 110.865734 109.013204 8.518711 0.639722 -0.322306 0.333813 -0.612735
235.990000 110.865261 110.700217 8.422964 0.604794 -0.373754 0.382200 -0.590301
236.290000 110.858541 111.705640 8.372067 0.582237 -0.404306 0.409825 -0.574090
236.580000 110.851811 112.686770 8.334781 0.558801 -0.434246 0.435720 -0.556165
236.890000 110.847282 113.626983 8.278696 -0.534477 0.462699 -0.460362 0.536946
237.190000 110.844151 114.514113 8.225352 -0.510079 0.489889 -0.483092 0.516189
237.495000 110.835400 115.362675 8.179702 -0.485419 0.515462 -0.504598 0.494012
237.880000 110.827246 116.374047 8.140017 -0.454033 0.545513 -0.529806 0.464301
238.775000 110.813614 118.169580 8.042746 -0.388651 0.597159 -0.578183 0.397561
240.400000 110.805648 119.708590 7.970768 0.311182 -0.635320 0.638612 -0.302834
246.890000 110.809826 119.962634 7.955110 0.284018 -0.630963 0.673857 -0.259104
247.475000 110.799875 119.964985 7.955623 0.289822 -0.618488 0.684377 -0.255155
247.790000 110.807089 120.056058 7.952706 0.291848 -0.612169 0.690264 -0.252212
249.495000 110.802930 121.930557 7.850462 0.298883 -0.592858 0.706622 -0.244689
250.115000 110.795015 123.353435 7.755792 0.296927 -0.598057 0.702325 -0.246783
250.285000 110.790156 123.897647 7.731901 0.295897 -0.600980 0.699879 -0.247866
250.500000 110.791032 124.476236 7.690857 0.294639 -0.604792 0.696661 -0.249156
250.705000 110.785006 125.094889 7.657084 0.293080 -0.608895 0.693097 -0.250933
250.900000 110.780257 125.740256 7.615565 0.291182 -0.613457 0.689220 -0.252703
251.210000 110.772756 126.748545 7.549719 0.288413 -0.621104 0.682440 -0.255585
251.375000 110.772295 127.410577 7.508667 0.286319 -0.626278 0.677842 -0.257540
251.690000 110.763448 128.429575 7.436261 0.283126 -0.634192 0.670609 -0.260621
251.915000 110.758315 129.106594 7.399775 0.281013 -0.639462 0.665695 -0.262621
252.175000 110.753049 130.089079 7.325452 0.277735 -0.646798 0.658739 -0.265665
252.395000 110.748626 130.726678 7.288195 0.275728 -0.651394 0.654341 -0.267392
252.675000 110.745039 131.630062 7.230743 -0.273284 0.657532 -0.648266 0.269665
252.900000 110.745736 132.171843 7.199391 -0.271831 0.660877 -0.644992 0.270802
253.105000 110.742772 132.690849 7.166679 -0.270557 0.663588 -0.642275 0.271906
253.495000 110.740903 133.592886 7.122253 -0.269360 0.667362 -0.638499 0.272748
253.775000 110.740084 134.153424 7.087461 -0.269071 0.668093 -0.637770 0.272949
255.095000 110.736466 135.441064 7.022939 -0.275978 0.653263 -0.652455 0.267181
258.785000 110.740255 135.618947 7.009501 0.289844 -0.619876 0.683446 -0.254254
259.575000 110.744095 135.903115 7.001601 0.304177 -0.580911 0.716138 -0.239093
259.775000 110.749984 136.089000 6.984225 0.306124 -0.575263 0.720575 -0.236922
259.995000 110.745772 136.344894 6.975982 0.307470 -0.571788 0.723213 -0.235551
260.275000 110.738111 136.851943 6.950042 0.307998 -0.570956 0.723699 -0.235386
260.480000 110.735694 137.288892 6.932175 0.307358 -0.573673 0.721516 -0.236315
260.980000 110.721772 138.623170 6.849424 0.301704 -0.590489 0.708095 -0.242692
261.190000 110.713457 139.229200 6.819313 0.298391 -0.600180 0.700040 -0.246356
261.490000 110.707235 140.218968 6.760555 0.291863 -0.617315 0.685509 -0.252618
261.775000 110.697207 141.233942 6.711526 0.284759 -0.635651 0.669077 -0.259222
262.080000 110.685496 142.226199 6.650592 0.277691 -0.652818 0.652890 -0.265426
262.590000 110.666220 143.712079 6.563251 -0.267944 0.675021 -0.630653 0.273551
262.875000 110.662190 144.450992 6.513856 -0.264482 0.682606 -0.622662 0.276387
263.190000 110.656341 145.019322 6.467171 -0.263585 0.684638 -0.620403 0.277296
263.580000 110.653066 145.558979 6.429684 -0.266108 0.679337 -0.625897 0.275574
264.095000 110.654748 145.904748 6.417812 -0.274476 0.661423 -0.644157 0.268783
264.790000 110.664629 146.025709 6.399743 0.286744 -0.631671 0.672674 -0.257447
270.295000 110.672575 146.054919 6.391952 0.294656 -0.610898 0.691167 -0.249537
270.490000 110.684863 146.098402 6.396719 0.313184 -0.559320 0.732199 -0.230136
271.090000 110.694707 146.869585 6.346540 0.345628 -0.502098 0.761441 -0.220559
271.375000 110.674360 147.682033 6.248207 0.351807 -0.547890 0.712130 -0.262525
271.690000 110.653210 148.659688 6.133883 0.350209 -0.604550 0.638280 -0.323221
271.995000 110.664310 149.653143 6.062887 -0.345284 0.645963 -0.557942 0.390143
272.290000 110.664782 150.426350 6.001438 -0.351696 0.650558 -0.504677 0.445404
272.495000 110.660956 150.780225 5.984033 -0.369885 0.633665 -0.488617 0.472130
272.695000 110.658530 150.999123 5.958784 -0.398314 0.604642 -0.489873 0.485571
272.995000 110.657103 151.134310 5.947619 -0.459322 0.542637 -0.514542 0.479389
273.295000 110.647503 151.152288 5.970440 0.513217 -0.486088 0.538803 -0.458277
286.405000 109.715649 151.229536 5.985183 0.524328 -0.469643 0.509062 -0.495349
286.785000 109.518208 151.234364 5.982661 0.525378 -0.467785 0.507939 -0.497144
287.480000 109.099000 151.229788 5.994585 0.527963 -0.464195 0.505108 -0.500643
289.895000 106.906345 151.236491 6.044123 0.540450 -0.448203 0.491353 -0.515364
290.490000 106.155278 151.232924 6.060227 0.544404 -0.443266 0.486727 -0.519843
290.810000 105.749330 151.232210 6.066103 0.546563 -0.440597 0.484291 -0.522115
291.300000 105.015746 151.223661 6.074563 0.550203 -0.435889 0.479855 -0.526324
291.890000 104.060150 151.227959 6.092416 0.554988 -0.429972 0.474235 -0.531237
292.190000 103.537737 151.237884 6.089352 0.557297 -0.426782 0.471401 -0.533908
292.490000 103.002462 151.233489 6.096105 0.559896 -0.423575 0.468167 -0.536583
293.095000 101.871797 151.240166 6.116261 0.565191 -0.417045 0.461634 -0.541781
293.375000 101.264465 151.249910 6.130038 0.567893 -0.413718 0.458101 -0.544498
293.975000 99.982857 151.248420 6.157020 0.573836 -0.406459 0.450543 -0.550013
294.275000 99.324530 151.251771 6.169368 0.576754 -0.402884 0.446693 -0.552725
294.595000 98.634795 151.249916 6.179394 0.579733 -0.399039 0.442691 -0.555610
294.890000 97.922996 151.251020 6.190813 0.582821 -0.395013 0.438507 -0.558566
295.175000 97.181156 151.247386 6.204047 0.586084 -0.390843 0.434156 -0.561477
295.395000 96.695771 151.243957 6.216010 0.588203 -0.388106 0.431211 -0.563425
295.695000 95.921764 151.237315 6.217799 0.591362 -0.383888 0.426619 -0.566496
295.990000 95.133197 151.243055 6.234059 0.594631 -0.379732 0.422027 -0.569307
296.285000 94.334301 151.225817 6.241605 0.598018 -0.375266 0.417165 -0.572296
296.595000 93.517786 151.231364 6.253744 0.601294 -0.370767 0.412329 -0.575293
296.790000 92.959246 151.222056 6.255953 0.603369 -0.367735 0.408953 -0.577472
297.095000 92.111512 151.217552 6.267351 0.606741 -0.363144 0.403838 -0.580437
297.390000 91.266490 151.189906 6.253203 0.610044 -0.358636 0.398618 -0.583378
297.700000 90.395080 151.159834 6.242590 0.613365 -0.353977 0.393024 -0.586529
298.075000 89.201629 151.127214 6.230639 0.617876 -0.347536 0.385690 -0.590500
298.475000 87.982227 151.120037 6.247648 0.622446 -0.340973 0.378266 -0.594318
298.990000 86.426531 151.094471 6.246485 0.628121 -0.332557 0.368712 -0.599101
299.375000 85.167992 151.050853 6.255003 0.633002 -0.325591 0.360556 -0.602743
299.690000 84.205123 151.048531 6.283866 0.636486 -0.320512 0.354445 -0.605414
299.990000 83.233154 151.027784 6.295476 0.639958 -0.315276 0.348223 -0.608108
300.195000 82.577940 151.020461 6.299922 0.642213 -0.311709 0.344289 -0.609807
300.390000 81.922839 151.015708 6.302857 0.644227 -0.308195 0.340117 -0.611807
300.680000 80.914646 150.995479 6.301744 0.647577 -0.302560 0.333821 -0.614544
300.990000 79.934415 150.981253 6.310125 0.650763 -0.297149 0.327562 -0.617181
301.190000 79.272528 150.962607 6.300236 0.652900 -0.293456 0.323253 -0.618962
301.495000 78.243925 150.952221 6.305646 0.656016 -0.287896 0.316801 -0.621608
301.895000 76.911298 150.940074 6.309082 0.659898 -0.280528 0.308360 -0.625102
302.090000 76.247074 150.910839 6.291955 0.661874 -0.277003 0.303627 -0.626900
302.395000 75.233953 150.898861 6.300523 0.664971 -0.271190 0.297047 -0.629311
302.690000 74.219432 150.882561 6.288011 0.667577 -0.265692 0.290445 -0.631973
303.080000 72.864277 150.871644 6.284881 0.671086 -0.258142 0.281818 -0.635283
303.390000 71.843295 150.843069 6.275777 0.673900 -0.252238 0.274745 -0.637769
303.695000 70.854618 150.817667 6.262589 0.676469 -0.246570 0.268115 -0.640084
303.980000 69.858915 150.780153 6.240362 0.678978 -0.240837 0.261248 -0.642446
304.505000 68.198660 150.752266 6.248180 0.683290 -0.231034 0.249997 -0.645941
304.780000 67.213658 150.731278 6.248029 0.685790 -0.225194 0.243206 -0.647943
305.090000 66.233919 150.716109 6.259430 0.688425 -0.219310 0.236400 -0.649684
305.400000 65.258510 150.705566 6.273516 0.690862 -0.213533 0.229774 -0.651396
305.610000 64.618095 150.686612 6.277977 0.692456 -0.209602 0.225149 -0.652595
305.975000 63.349630 150.669195 6.304879 0.695723 -0.201824 0.216100 -0.654628
306.175000 62.717408 150.665617 6.298451 0.697011 -0.197923 0.211886 -0.655826
306.495000 61.781102 150.645015 6.316779 0.699235 -0.192361 0.205069 -0.657278
306.690000 61.167010 150.634986 6.341368 0.700822 -0.188564 0.200476 -0.658104
306.880000 60.548501 150.628600 6.342263 0.702137 -0.184487 0.195944 -0.659222
307.095000 59.957698 150.620482 6.355126 0.703416 -0.180744 0.191751 -0.660129
307.290000 59.343556 150.607963 6.348844 0.704647 -0.176844 0.187274 -0.661155
307.490000 58.765165 150.605077 6.352940 0.705816 -0.173194 0.183119 -0.662038
307.675000 58.181452 150.595180 6.356552 0.706954 -0.169465 0.178809 -0.662966
308.300000 56.449189 150.570737 6.346809 0.710079 -0.158006 0.166226 -0.665726
308.590000 55.610677 150.566101 6.336448 0.711440 -0.152360 0.160217 -0.667060
308.975000 54.542697 150.547996 6.322598 0.713125 -0.145117 0.152146 -0.668764
309.200000 54.011063 150.541200 6.314028 0.713972 -0.141503 0.148141 -0.669533
309.495000 53.239436 150.517665 6.296126 0.715083 -0.136066 0.142041 -0.670796
309.675000 52.729248 150.509116 6.294585 0.715924 -0.132459 0.138169 -0.671429
309.895000 52.231283 150.499890 6.289931 0.716760 -0.128873 0.134341 -0.672012
310.190000 51.496015 150.485204 6.273686 0.717735 -0.123616 0.128675 -0.673067
310.380000 51.018427 150.478107 6.268695 0.718414 -0.120155 0.124891 -0.673681
310.575000 50.549133 150.470134 6.263903 0.719033 -0.116640 0.121225 -0.674308
311.000000 49.631912 150.448529 6.250092 0.720297 -0.109767 0.113814 -0.675403
311.190000 49.202473 150.443200 6.244390 0.720886 -0.106526 0.110432 -0.675855
311.505000 48.564273 150.431480 6.239314 0.721777 -0.101391 0.105086 -0.676546
311.975000 47.536430 150.414701 6.231858 0.723087 -0.093531 0.096712 -0.677528
313.075000 45.506966 150.379746 6.206746 0.725546 -0.076325 0.079410 -0.679302
313.375000 45.001791 150.373646 6.193102 0.725898 -0.072017 0.075056 -0.679891
313.595000 44.680764 150.365583 6.187463 0.726268 -0.069074 0.072205 -0.680110
313.790000 44.370025 150.361127 6.187131 0.726610 -0.066142 0.069387 -0.680330
313.975000 44.063666 150.356658 6.171430 0.726715 -0.063468 0.066719 -0.680739
314.310000 43.630729 150.348475 6.160685 0.727053 -0.059327 0.062645 -0.681139
315.980000 41.559150 150.313662 6.101354 0.727963 -0.038178 0.043007 -0.683200
316.295000 41.262362 150.307339 6.094952 0.728193 -0.034616 0.039842 -0.683337
316.875000 40.732869 150.298418 6.077679 0.728324 -0.028351 0.034297 -0.683787
317.290000 40.419438 150.295185 6.081519 0.728695 -0.024353 0.030818 -0.683711
317.590000 40.205832 150.291583 6.073594 0.728743 -0.021497 0.028378 -0.683861
318.290000 39.779004 150.283327 6.062639 0.728968 -0.015272 0.023143 -0.683986
319.590000 39.183754 150.271928 6.045781 0.729152 -0.005638 0.015849 -0.684145
322.210000 38.655091 150.262773 6.037295 0.729419 0.007231 0.007668 -0.683986
331.195000 38.519354 150.262003 6.036013 0.729291 0.016137 0.010673 -0.683930
331.580000 38.489230 150.260847 6.030498 0.729136 0.016705 0.012567 -0.684050
333.900000 37.633905 150.246115 6.008425 0.728333 0.009346 0.036268 -0.684199
334.190000 37.419618 150.243686 5.999027 0.727951 0.006936 0.040805 -0.684378
335.080000 36.567083 150.229050 5.980829 0.727081 -0.003041 0.056566 -0.684211
335.405000 36.210885 150.222648 5.973687 0.726636 -0.007336 0.062531 -0.684132
335.995000 35.386609 150.211312 5.948803 0.725491 -0.017158 0.075630 -0.683849
336.295000 34.925115 150.203254 5.935242 0.724790 -0.022614 0.082578 -0.683630
336.695000 34.236184 150.189501 5.920712 0.723853 -0.030832 0.092611 -0.683015
337.295000 33.059749 150.171770 5.876599 0.721628 -0.044710 0.108931 -0.682193
337.595000 32.438024 150.157840 5.849949 0.720423 -0.052102 0.117129 -0.681584
337.975000 31.538814 150.136550 5.819455 0.718742 -0.062577 0.128699 -0.680391
338.290000 30.808971 150.123526 5.794159 0.717201 -0.071035 0.137952 -0.679372
338.580000 30.067467 150.107763 5.758973 0.715328 -0.079741 0.147071 -0.678467
338.890000 29.265309 150.095451 5.728379 0.713550 -0.089080 0.156827 -0.676991
339.290000 28.185209 150.071153 5.685999 0.710844 -0.101546 0.169556 -0.675012
339.575000 27.326496 150.052618 5.641788 0.708472 -0.111498 0.179644 -0.673323
339.900000 26.442641 150.034829 5.603590 0.705955 -0.121599 0.189756 -0.671441
340.275000 25.215067 150.009533 5.550136 0.702371 -0.135661 0.203634 -0.668434
340.575000 24.293254 149.989908 5.506695 0.699557 -0.146276 0.213913 -0.665932
340.895000 23.341615 149.968726 5.462414 0.696508 -0.157150 0.224333 -0.663216
341.195000 22.361257 149.944340 5.418061 0.693238 -0.168350 0.234887 -0.660232
341.590000 21.065628 149.913312 5.353482 0.688611 -0.183184 0.248730 -0.656043
341.910000 20.069765 149.894859 5.315909 0.685053 -0.194364 0.259485 -0.652375
342.385000 18.384819 149.853681 5.232800 0.678321 -0.213528 0.277190 -0.646105
342.575000 17.727459 149.843063 5.202494 0.675628 -0.221003 0.284174 -0.643374
342.895000 16.709834 149.818751 5.148477 0.671175 -0.232539 0.294729 -0.639206
343.180000 15.728804 149.795519 5.097338 0.666795 -0.243555 0.305027 -0.634842
343.490000 14.739144 149.776226 5.056394 0.662323 -0.254701 0.315306 -0.630110
343.800000 13.757571 149.753565 5.011930 0.657758 -0.265728 0.325676 -0.625042
343.980000 13.097121 149.727149 4.974912 0.654465 -0.273250 0.332368 -0.621725
344.295000 12.140281 149.706868 4.924937 0.649477 -0.284141 0.342275 -0.616677
344.600000 11.221404 149.680551 4.877983 0.644580 -0.294372 0.351937 -0.611556
344.900000 10.303335 149.661045 4.841275 0.639623 -0.304707 0.361562 -0.606060
345.195000 9.410455 149.635598 4.804329 0.634608 -0.314753 0.370844 -0.600565
345.395000 8.812419 149.613369 4.773276 0.631124 -0.321345 0.377232 -0.596755
345.780000 7.680887 149.579677 4.714882 0.624160 -0.334199 0.389370 -0.589175
346.075000 6.882407 149.564365 4.680481 0.618962 -0.343292 0.398084 -0.583580
346.390000 6.085775 149.542026 4.639218 0.613576 -0.352292 0.406926 -0.577777
346.580000 5.598348 149.526333 4.609991 0.610048 -0.357937 0.412317 -0.574209
346.995000 4.637571 149.510133 4.572663 0.603085 -0.368825 0.423283 -0.566647
347.275000 3.963576 149.490483 4.539311 0.597826 -0.376655 0.431093 -0.561155
347.485000 3.533210 149.486287 4.517285 0.594197 -0.381689 0.436260 -0.557603
347.785000 2.921014 149.464853 4.490832 0.589094 -0.388799 0.443522 -0.552351
348.390000 1.802815 149.433904 4.434475 0.578788 -0.401948 0.457490 -0.542351
349.600000 0.035916 149.390510 4.348004 0.559359 -0.423184 0.482110 -0.524979
350.180000 -0.625997 149.371441 4.316035 0.550382 -0.431565 0.492549 -0.517906
350.795000 -1.149545 149.362889 4.288187 0.542034 -0.438374 0.501916 -0.511965
351.090000 -1.362929 149.353893 4.283453 0.538405 -0.441256 0.506058 -0.509234
352.080000 -1.869805 149.343477 4.256196 0.527027 -0.448391 0.517947 -0.502910
353.490000 -2.184389 149.333377 4.233401 0.515463 -0.453024 0.529508 -0.498687
361.080000 -2.254900 149.336355 4.236637 0.503715 -0.449005 0.540503 -0.502516
361.780000 -2.457780 149.374241 4.421859 0.471275 -0.414743 0.567606 -0.532645
362.175000 -2.896448 149.413022 4.797651 0.470057 -0.413576 0.568611 -0.533557
362.775000 -4.050920 149.482290 5.839438 0.487485 -0.431868 0.554768 -0.517766
363.090000 -4.791423 149.535815 6.519197 0.504491 -0.449935 0.540194 -0.501236
363.390000 -5.511731 149.576041 7.174347 0.523766 -0.470564 0.522179 -0.481216
363.675000 -6.200229 149.622164 7.816301 0.542280 -0.490382 0.503456 -0.460423
363.990000 -6.747668 149.663330 8.322593 0.553920 -0.503057 0.490864 -0.446272
364.275000 -7.160233 149.682760 8.705063 0.555662 -0.504860 0.488836 -0.444292
364.595000 -7.402325 149.718078 8.934703 0.546559 -0.495038 0.499020 -0.455181
367.675000 -7.603120 149.750224 9.076806 0.507856 -0.453744 0.537403 -0.497391
369.195000 -7.604541 149.747050 9.077770 0.504785 -0.456591 0.540374 -0.494684
369.480000 -7.603162 149.742125 9.100336 0.484275 -0.474977 0.559559 -0.476202
370.395000 -7.645596 149.719279 9.144423 0.321549 -0.582835 0.669393 -0.329883
370.995000 -7.617288 149.700255 9.119122 0.278788 -0.602715 0.688709 -0.291020
381.790000 -7.618824 149.609878 9.122671 0.266617 -0.611213 0.689600 -0.282464
384.390000 -7.574956 148.757272 9.196442 0.264627 -0.617417 0.683859 -0.284789
384.890000 -7.563846 148.410517 9.237999 0.264315 -0.618350 0.682932 -0.285278
385.415000 -7.537522 147.986898 9.271070 0.263852 -0.619208 0.682151 -0.285715
386.595000 -7.447001 146.588399 9.394473 0.263261 -0.621157 0.680380 -0.286252
387.490000 -7.362384 145.196882 9.533226 0.263020 -0.622059 0.679500 -0.286606
388.010000 -7.311865 144.265406 9.598585 0.262962 -0.622246 0.679264 -0.286813
388.275000 -7.282159 143.694964 9.666365 0.262871 -0.622367 0.679195 -0.286797
388.500000 -7.260946 143.263379 9.696114 0.262901 -0.622373 0.679112 -0.286953
388.990000 -7.185581 142.180661 9.787058 0.262777 -0.622320 0.679269 -0.286810
389.310000 -7.147999 141.468921 9.848569 0.262756 -0.622193 0.679330 -0.286959
389.780000 -7.070005 140.224225 9.950215 0.262728 -0.621802 0.679702 -0.286951
390.090000 -7.020669 139.437090 10.012303 0.262721 -0.621463 0.680024 -0.286930
390.395000 -6.973898 138.617033 10.062300 0.262760 -0.620923 0.680486 -0.286968
390.690000 -6.914837 137.776837 10.137522 0.262819 -0.620568 0.680838 -0.286846
390.980000 -6.874424 136.902054 10.202428 0.262973 -0.620058 0.681199 -0.286951
391.505000 -6.779652 135.408118 10.324653 0.263151 -0.619186 0.682087 -0.286562
391.780000 -6.718159 134.480116 10.395914 0.263190 -0.618613 0.682633 -0.286464
392.295000 -6.622610 132.873006 10.493457 0.263448 -0.617230 0.683889 -0.286214
392.700000 -6.530910 131.583853 10.567904 0.263519 -0.616058 0.685029 -0.285946
392.995000 -6.469812 130.574734 10.633518 0.263667 -0.615125 0.685873 -0.285795
393.195000 -6.427099 129.911936 10.677302 0.263675 -0.614573 0.686433 -0.285629
393.490000 -6.360660 128.915014 10.740163 0.263903 -0.613619 0.687279 -0.285436
393.800000 -6.300932 127.905260 10.821352 0.264114 -0.612855 0.687972 -0.285215
393.990000 -6.259719 127.232330 10.870028 0.264179 -0.612219 0.688522 -0.285192
394.175000 -6.211917 126.557769 10.913349 0.264217 -0.611672 0.689097 -0.284942
394.375000 -6.177320 125.882743 10.961824 0.264254 -0.611036 0.689678 -0.284869
394.595000 -6.132179 125.181448 11.003669 0.264517 -0.610401 0.690195 -0.284731
394.790000 -6.089754 124.510587 11.056143 0.264536 -0.609853 0.690726 -0.284600
394.975000 -6.041900 123.839304 11.084037 0.264664 -0.609290 0.691237 -0.284447
395.190000 -5.996038 123.150610 11.130333 0.264806 -0.608672 0.691802 -0.284266
395.480000 -5.937763 122.170155 11.198388 0.264894 -0.607792 0.692600 -0.284120
395.690000 -5.893239 121.488973 11.241569 0.265083 -0.607148 0.693143 -0.283997
395.875000 -5.857152 120.848574 11.277878 0.265198 -0.606524 0.693699 -0.283866
396.180000 -5.797045 119.873283 11.340053 0.265453 -0.605677 0.694437 -0.283633
396.400000 -5.749390 119.209080 11.376897 0.265591 -0.605242 0.694873 -0.283363
396.690000 -5.691128 118.263225 11.447332 0.266068 -0.604476 0.695542 -0.282910
396.995000 -5.632820 117.342708 11.506618 0.266461 -0.603881 0.696008 -0.282664
397.275000 -5.576543 116.423468 11.579851 0.266894 -0.603258 0.696553 -0.282242
397.480000 -5.547497 115.850851 11.629285 0.267221 -0.602859 0.696803 -0.282168
397.795000 -5.492024 114.971034 11.696431 0.267530 -0.602370 0.697292 -0.281712
398.100000 -5.437729 114.120920 11.741948 0.267807 -0.601788 0.697745 -0.281570
398.275000 -5.404239 113.575312 11.780362 0.267997 -0.601343 0.698117 -0.281421
398.495000 -5.372906 113.060164 11.823138 0.268073 -0.600982 0.698405 -0.281404
398.805000 -5.323234 112.291643 11.878903 0.268185 -0.600450 0.698903 -0.281196
399.075000 -5.278258 111.548975 11.930624 0.268474 -0.600049 0.699255 -0.280901
399.380000 -5.233627 110.840792 11.983398 0.268531 -0.599692 0.699571 -0.280824
399.985000 -5.149944 109.504458 12.074353 0.268916 -0.599043 0.700061 -0.280618
400.475000 -5.086998 108.506425 12.142185 0.269052 -0.598817 0.700260 -0.280474
400.700000 -5.062788 108.135785 12.157352 0.269050 -0.598725 0.700309 -0.280550
400.990000 -5.028972 107.611121 12.198994 0.269098 -0.598721 0.700336 -0.280444
402.030000 -4.940029 106.100114 12.313064 0.268941 -0.599029 0.700006 -0.280762
402.280000 -4.916615 105.720544 12.343667 0.268992 -0.599313 0.699745 -0.280755
402.590000 -4.894604 105.373879 12.367111 0.268856 -0.599675 0.699436 -0.280884
403.475000 -4.850300 104.520458 12.421221 0.268353 -0.600870 0.698287 -0.281667
404.680000 -4.800307 103.774531 12.480664 0.267751 -0.603389 0.696055 -0.282381
404.895000 -4.794102 103.684661 12.482772 0.267562 -0.603897 0.695590 -0.282618
409.095000 -4.770930 103.191303 12.531484 0.265221 -0.612034 0.688116 -0.285602
416.590000 -4.768194 103.187120 12.524511 0.264945 -0.612442 0.687763 -0.285835
417.990000 -4.771626 103.107467 12.531284 0.261913 -0.621043 0.679681 -0.289380
419.990000 -4.761204 101.915140 12.625715 0.257184 -0.634052 0.667012 -0.294839
420.290000 -4.747196 101.555709 12.645247 0.256594 -0.634988 0.666153 -0.295280
420.675000 -4.747023 100.958626 12.690570 0.256289 -0.635832 0.665238 -0.295789
421.595000 -4.715570 99.238006 12.819270 0.256206 -0.635696 0.665391 -0.295811
421.890000 -4.702827 98.541859 12.868508 0.256426 -0.635033 0.666093 -0.295464
422.180000 -4.694442 97.799131 12.916776 0.256800 -0.633915 0.667128 -0.295204
422.495000 -4.678718 96.997132 12.974935 0.257192 -0.632641 0.668439 -0.294630
422.975000 -4.663626 95.546135 13.073864 0.258263 -0.629726 0.671168 -0.293731
423.280000 -4.638125 94.632529 13.143059 0.258908 -0.627814 0.673113 -0.292804
423.590000 -4.614381 93.685626 13.213389 0.259683 -0.625657 0.675322 -0.291648
423.900000 -4.600486 92.686513 13.278619 0.260560 -0.623122 0.677666 -0.290854
424.605000 -4.565793 90.344350 13.434169 0.262624 -0.616977 0.683405 -0.288662
424.890000 -4.534035 89.339567 13.487530 0.263281 -0.614289 0.686061 -0.287494
425.495000 -4.500294 87.361603 13.597461 0.265053 -0.608681 0.691165 -0.285560
425.800000 -4.477689 86.398273 13.648510 0.265922 -0.606196 0.693489 -0.284403
426.175000 -4.454413 85.155531 13.706677 0.266896 -0.602650 0.696650 -0.283299
426.505000 -4.440857 84.274746 13.763436 0.267636 -0.600439 0.698644 -0.282385
426.780000 -4.430618 83.432800 13.794051 0.268229 -0.598228 0.700576 -0.281725
427.100000 -4.418064 82.634398 13.832768 0.268820 -0.596316 0.702197 -0.281182
427.390000 -4.399007 81.894918 13.869149 0.269076 -0.594857 0.703574 -0.280583
427.775000 -4.389797 81.013188 13.912074 0.269607 -0.593278 0.704848 -0.280218
428.080000 -4.379923 80.405449 13.932158 0.269823 -0.592648 0.705374 -0.280021
429.080000 -4.351227 78.862955 13.985733 0.269291 -0.593064 0.705031 -0.280516
429.375000 -4.345481 78.532273 14.012931 0.268938 -0.594200 0.704022 -0.280983
430.875000 -4.329782 77.613937 14.037502 0.265509 -0.603769 0.695436 -0.285196
432.695000 -4.328338 77.470063 14.056032 0.261498 -0.614918 0.685251 -0.289701
437.895000 -4.324324 77.437964 14.043810 0.249115 -0.647478 0.653290 -0.303194
438.185000 -4.332234 77.344226 14.062168 -0.235621 0.678841 -0.619658 0.315724
438.490000 -4.328648 77.064201 14.077322 -0.229115 0.692733 -0.603834 0.320953
438.800000 -4.317534 76.566442 14.109147 -0.229840 0.691399 -0.605274 0.320600
439.290000 -4.281425 75.260390 14.134081 -0.242926 0.662824 -0.636801 0.310056
439.695000 -4.255345 73.928419 14.171357 0.260128 -0.619105 0.680775 -0.292554
440.095000 -4.219568 72.620624 14.213671 0.275801 -0.572256 0.722639 -0.272488
440.485000 -4.192229 71.519399 14.266081 0.285401 -0.538971 0.749343 -0.257959
440.890000 -4.167522 70.729848 14.258926 0.287557 -0.533319 0.753357 -0.255606
441.690000 -4.167388 70.241695 14.292057 0.267932 -0.597920 0.700093 -0.283854
443.290000 -4.162432 70.158420 14.279019 0.261155 -0.616505 0.683485 -0.290806
448.675000 -4.161800 70.076222 14.294652 -0.241204 0.664881 -0.635731 0.309191
449.010000 -4.163779 69.860447 14.301597 -0.232320 0.681006 -0.620168 0.312488
449.375000 -4.151019 69.289837 14.317690 -0.224300 0.688972 -0.617010 0.307091
449.595000 -4.144206 68.875530 14.337411 -0.220781 0.688006 -0.622716 0.300214
449.875000 -4.118537 68.088575 14.363687 -0.216331 0.680733 -0.639326 0.284722
450.195000 -4.093177 67.183173 14.398780 -0.211612 0.666463 -0.664367 0.263937
450.475000 -4.068700 66.177337 14.428626 0.204790 -0.646154 0.695224 -0.239186
450.810000 -4.040810 65.176398 14.470131 0.194437 -0.623312 0.726792 -0.213189
451.195000 -4.010952 63.935667 14.520445 0.175135 -0.596342 0.762229 -0.180864
451.405000 -3.987195 63.395664 14.530008 0.163883 -0.587831 0.774409 -0.166995
451.690000 -3.985562 62.786270 14.562602 0.145996 -0.583114 0.784792 -0.150878
452.005000 -3.971825 62.329847 14.579255 0.128364 -0.590301 0.784779 -0.138530
461.495000 -3.979214 61.824478 14.598966 0.079888 -0.671708 0.727259 -0.116279
462.895000 -3.988328 61.713854 14.610853 0.081612 -0.686066 0.712624 -0.121733
463.275000 -3.985905 61.564969 14.624491 0.084775 -0.690407 0.707323 -0.125880
463.995000 -3.981985 61.074511 14.645682 0.094965 -0.695173 0.698991 -0.138301
464.580000 -3.954113 60.336171 14.656186 -0.109164 0.695646 -0.693240 0.153552
464.885000 -3.949221 59.863792 14.683417 -0.118398 0.694117 -0.691007 0.163378
465.190000 -3.926889 59.299983 14.693613 -0.128813 0.691568 -0.689109 0.173982
465.490000 -3.914854 58.679591 14.715424 -0.140472 0.687950 -0.687450 0.185487
465.775000 -3.889708 57.969674 14.734881 0.153532 -0.683024 0.686059 -0.198064
466.075000 -3.860824 57.175874 14.745876 0.167915 -0.676944 0.684672 -0.211601
466.395000 -3.815174 56.289726 14.723007 0.183417 -0.669552 0.683454 -0.225718
466.790000 -3.748156 55.037114 14.705412 0.205595 -0.657774 0.681771 -0.245464
467.175000 -3.701245 53.722661 14.735539 0.229699 -0.644168 0.679347 -0.266033
467.575000 -3.642002 52.385056 14.743403 0.254278 -0.629290 0.676248 -0.286401
467.880000 -3.609910 51.350216 14.776115 0.273749 -0.616928 0.673222 -0.302047
468.180000 -3.572243 50.309926 14.798552 0.293553 -0.603981 0.669438 -0.317625
468.600000 -3.533763 48.996611 14.828031 0.319247 -0.587102 0.663359 -0.336670
468.880000 -3.504441 48.035530 14.862843 0.338511 -0.573901 0.657990 -0.350854
469.175000 -3.476895 47.123026 14.901632 0.357386 -0.560873 0.651901 -0.364310
469.510000 -3.454171 46.240314 14.944238 0.376146 -0.548132 0.644720 -0.377361
469.880000 -3.422643 45.182282 14.986914 0.398960 -0.532430 0.634467 -0.393446
470.390000 -3.391611 44.026149 15.033483 0.425112 -0.514035 0.620405 -0.412487
470.775000 -3.370953 43.242605 15.060740 0.443354 -0.501045 0.608457 -0.426816
471.295000 -3.352024 42.470363 15.095318 0.462077 -0.487816 0.593329 -0.443262
471.880000 -3.334438 41.799226 15.123233 0.478952 -0.476041 0.575212 -0.461650
486.475000 -3.308080 41.015633 15.146592 0.491572 -0.470961 0.523229 -0.512624
487.390000 -3.290593 40.825603 15.150464 0.488975 -0.474094 0.521707 -0.513771
488.495000 -3.245966 40.358815 15.172224 0.484816 -0.478620 0.520863 -0.514371
488.705000 -3.232379 40.233055 15.175507 0.483937 -0.479475 0.520806 -0.514460
489.180000 -3.199085 39.871790 15.191977 0.481799 -0.481898 0.520820 -0.514188
489.610000 -3.165417 39.523107 15.207970 0.479917 -0.483840 0.521205 -0.513735
489.880000 -3.134324 39.212915 15.218592 0.478381 -0.485436 0.521526 -0.513336
490.100000 -3.111228 38.982962 15.217841 0.477333 -0.486481 0.521845 -0.512997
490.375000 -3.076722 38.628071 15.238489 0.475870 -0.488038 0.522376 -0.512337
490.890000 -3.011745 37.945809 15.263192 0.473065 -0.490834 0.523590 -0.511023
491.090000 -2.982679 37.641470 15.275743 0.471883 -0.492006 0.524366 -0.510193
491.310000 -2.953636 37.329382 15.286537 0.470675 -0.493175 0.524942 -0.509587
491.500000 -2.922953 36.988264 15.298638 0.469574 -0.494304 0.525464 -0.508972
491.775000 -2.875932 36.456561 15.311697 0.467728 -0.496028 0.526665 -0.507750
491.990000 -2.837329 36.079096 15.316191 0.466445 -0.497172 0.527714 -0.506721
492.290000 -2.780198 35.484442 15.327016 0.464471 -0.498883 0.529235 -0.505265
492.575000 -2.722183 34.851291 15.341293 0.462424 -0.500724 0.530748 -0.503732
492.905000 -2.657938 34.174053 15.352892 0.460490 -0.502637 0.532166 -0.502100
493.190000 -2.590378 33.452061 15.362329 0.458375 -0.504543 0.533860 -0.500322
493.390000 -2.545836 32.972980 15.368624 0.457024 -0.505785 0.534965 -0.499122
493.575000 -2.499651 32.471651 15.386691 0.455721 -0.507048 0.536116 -0.497796
493.790000 -2.450944 31.945938 15.386861 0.454305 -0.508347 0.537313 -0.496472
493.990000 -2.402601 31.408913 15.394587 0.452924 -0.509875 0.538353 -0.495039
494.175000 -2.351660 30.851347 15.392042 0.451610 -0.511242 0.539419 -0.493667
494.380000 -2.303811 30.296006 15.412105 0.450303 -0.512649 0.540516 -0.492200
494.590000 -2.250263 29.712233 15.415309 0.449109 -0.514437 0.541298 -0.490563
494.790000 -2.194896 29.111080 15.408972 0.447975 -0.516135 0.542080 -0.488951
495.000000 -2.139334 28.508752 15.404355 0.446404 -0.517561 0.543298 -0.487525
495.195000 -2.084854 27.877977 15.406803 0.445049 -0.519244 0.544106 -0.486072
495.400000 -2.026713 27.261400 15.386473 0.443414 -0.520468 0.545290 -0.484928
495.590000 -1.965865 26.617206 15.362189 0.441632 -0.521765 0.546522 -0.483774
495.875000 -1.875335 25.651457 15.340714 0.439100 -0.523855 0.548404 -0.481685
496.100000 -1.813527 24.996966 15.318187 0.437287 -0.525113 0.549822 -0.480346
496.300000 -1.754357 24.331802 15.315904 0.435668 -0.526630 0.551035 -0.478763
496.490000 -1.692867 23.685405 15.292411 0.433835 -0.527969 0.552426 -0.477349
496.675000 -1.633653 23.026469 15.282787 0.432069 -0.529336 0.553700 -0.475957
496.890000 -1.565958 22.342994 15.244987 0.430354 -0.530737 0.554947 -0.474496
497.090000 -1.506321 21.679089 15.232126 0.428613 -0.532081 0.556269 -0.473017
497.275000 -1.440967 21.000816 15.200791 0.426828 -0.533469 0.557639 -0.471452
497.490000 -1.370778 20.313300 15.162785 0.425370 -0.535224 0.558737 -0.469476
497.695000 -1.309515 19.630920 15.139258 0.423367 -0.536341 0.560274 -0.468179
497.895000 -1.243308 18.952453 15.101276 0.421674 -0.537662 0.561602 -0.466598
498.195000 -1.154339 17.970954 15.063064 0.419255 -0.539759 0.563503 -0.464057
498.380000 -1.089813 17.289650 15.030289 0.417442 -0.541055 0.564837 -0.462560
498.690000 -0.984227 16.265692 14.936887 0.415059 -0.543104 0.566576 -0.460170
498.875000 -0.926780 15.630227 14.909277 0.413561 -0.544519 0.567471 -0.458741
499.075000 -0.865745 14.984686 14.868228 0.411634 -0.545711 0.568754 -0.457465
499.295000 -0.788627 14.297966 14.779464 0.410067 -0.547271 0.569574 -0.455989
499.480000 -0.710015 13.606148 14.695057 0.408758 -0.548911 0.570143 -0.454478
499.690000 -0.667999 13.032435 14.930450 0.409757 -0.558047 0.565871 -0.447740
499.890000 -0.613505 12.392645 14.901321 0.407837 -0.559237 0.567443 -0.446018
500.075000 -0.560886 11.796209 14.869427 0.405913 -0.560152 0.569021 -0.444613
500.210000 -0.531859 11.477751 14.853891 0.405036 -0.560610 0.569855 -0.443764
500.295000 -0.507043 11.192970 14.838115 0.404158 -0.560985 0.570594 -0.443142
500.390000 -0.483325 10.896316 14.823071 0.403365 -0.561400 0.571302 -0.442426
500.500000 -0.455305 10.589679 14.811059 0.402749 -0.561853 0.572125 -0.441347
500.575000 -0.431334 10.299227 14.796161 0.402096 -0.562267 0.572832 -0.440498
500.695000 -0.410209 10.025633 14.784947 0.401620 -0.562546 0.573480 -0.439732
500.790000 -0.385223 9.743801 14.771094 0.401077 -0.562923 0.574199 -0.438804
500.990000 -0.335320 9.188698 14.748341 0.399817 -0.563745 0.575589 -0.437076
501.095000 -0.318387 8.913704 14.735250 0.399332 -0.564037 0.576293 -0.436213
501.285000 -0.266730 8.369627 14.709447 0.398037 -0.564811 0.577695 -0.434538
501.890000 -0.134697 6.869801 14.646861 0.394718 -0.567077 0.581372 -0.429683
502.080000 -0.091511 6.429958 14.624577 0.393564 -0.567914 0.582569 -0.428012
502.390000 -0.039837 5.880419 14.358077 0.390094 -0.567227 0.587087 -0.425922
502.580000 0.000546 5.483177 14.344475 0.388904 -0.568160 0.588112 -0.424349
502.780000 0.031133 5.076770 14.327126 0.387610 -0.568972 0.589153 -0.422998
502.995000 0.063674 4.698457 14.316029 0.386540 -0.569894 0.589999 -0.421554
503.310000 0.109896 4.175631 14.292735 0.384701 -0.571212 0.591319 -0.419600
503.500000 0.134780 3.828601 14.275119 0.383447 -0.572026 0.592104 -0.418530
503.675000 0.167004 3.527151 14.263806 0.382286 -0.573006 0.592841 -0.417206
503.995000 0.203284 3.079991 14.243805 0.380580 -0.574337 0.593804 -0.415563
504.590000 0.271880 2.305533 14.211245 0.377143 -0.577134 0.595308 -0.412659
504.900000 0.296589 1.967687 14.187724 0.375396 -0.578449 0.595892 -0.411568
505.390000 0.346556 1.499954 14.165011 0.372678 -0.580880 0.596543 -0.409665
505.890000 0.380763 1.106266 14.142517 0.370022 -0.583224 0.596828 -0.408325
509.585000 0.468056 0.164975 14.094387 -0.357717 0.597512 -0.591790 0.405960
510.200000 0.463096 0.165123 14.088361 -0.356980 0.598387 -0.591169 0.406224
515.590000 0.468404 0.164458 13.969345 -0.356784 0.598763 -0.590872 0.406274
519.980000 0.526563 0.283183 11.848444 -0.356893 0.598744 -0.590817 0.406286
521.175000 0.537886 0.329964 10.827742 -0.356986 0.598565 -0.590752 0.406562
522.075000 0.562573 0.380531 9.970071 -0.356903 0.598602 -0.590807 0.406500
524.595000 0.635490 0.543837 7.282602 -0.356975 0.598570 -0.590841 0.406435
525.390000 0.654482 0.599144 6.386230 -0.357009 0.598633 -0.590814 0.406353
526.275000 0.691409 0.655859 5.372557 -0.356936 0.598461 -0.590979 0.406429
527.090000 0.704692 0.701794 4.497650 -0.356935 0.598458 -0.590879 0.406580
527.800000 0.731634 0.745579 3.758175 -0.356924 0.598419 -0.590961 0.406528
528.675000 0.756731 0.798802 2.867768 -0.356902 0.598494 -0.590921 0.406494
529.495000 0.776160 0.842539 2.124806 -0.356874 0.598461 -0.590919 0.406572
530.180000 0.791094 0.878129 1.549374 -0.356916 0.598543 -0.590878 0.406473
530.880000 0.804670 0.910766 1.022835 -0.356891 0.598562 -0.590890 0.406451
531.395000 0.813813 0.929036 0.685483 -0.356894 0.598578 -0.590851 0.406480
532.310000 0.833610 0.962094 0.157267 -0.356845 0.598519 -0.590948 0.406470
532.995000 0.838972 0.982230 -0.172652 -0.356821 0.598586 -0.590879 0.406492
534.190000 0.856000 1.008833 -0.589553 -0.356806 0.598517 -0.590985 0.406452
535.175000 0.858632 1.020391 -0.796994 -0.356836 0.598543 -0.590935 0.406461
536.175000 0.859386 1.027362 -0.898239 -0.356829 0.598579 -0.590873 0.406504


==> figures/figureSimulation/SVO-LC/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 500


==> figures/figureSimulation/SVO-MR/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 1900 #same stamp as orb slam


==> figures/figureSimulation/SVO_GPS/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 1900


==> figures/figureSimulation/VINS/eval_cfg.yaml <==
align_type: posyaw
align_num_frames: 250

